NeAT: Neural Adaptive Tomography

In this paper, we present Neural Adaptive Tomography (NeAT), the first adaptive, hierarchical neural rendering pipeline for multi-view inverse rendering. Through a combination of neural features with an adaptive explicit representation, we achieve reconstruction times far superior to existing neural inverse rendering methods. The adaptive explicit representation improves efficiency by facilitating empty space culling and concentrating samples in complex regions, while the neural features act as a neural regularizer for the 3D reconstruction. The NeAT framework is designed specifically for the tomographic setting, which consists only of semi-transparent volumetric scenes instead of opaque objects. In this setting, NeAT outperforms the quality of existing optimization-based tomography solvers while being substantially faster.

==> images/ablation_structure/batch_loss.csv <==
step,loss
1,0.682763
2,0.368075
3,0.270456
4,0.213507
5,0.175787
6,0.147135
7,0.126861
8,0.108189
9,0.0940233
10,0.0834997
11,0.0742901
12,0.0660903
13,0.0592582
14,0.0539082
15,0.0491941
16,0.0449138
17,0.0417282
18,0.0386257
19,0.035839
20,0.0337984
21,0.0315649
22,0.0294723
23,0.0277427
24,0.0262448
25,0.0247912
26,0.0236201
27,0.0221923
28,0.0210218
29,0.0197766
30,0.0189407
31,0.0178588
32,0.0170231
33,0.0162501
34,0.0158275
35,0.015163
36,0.0143021
37,0.0136052
38,0.0129834
39,0.0124153
40,0.012025
41,0.0114871
42,0.0109068
43,0.0105607
44,0.0100142
45,0.00979117
46,0.00933792
47,0.00903946
48,0.00860826
49,0.00821872
50,0.00796169
51,0.00772605
52,0.00744219
53,0.00716369
54,0.00693833
55,0.00661562
56,0.00649962
57,0.00622646
58,0.00611426
59,0.00582193
60,0.00566297
61,0.00545487
62,0.00532147
63,0.00510325
64,0.00494578
65,0.00484557
66,0.00467017
67,0.0044815
68,0.00441051
69,0.0042878
70,0.00416235
71,0.00403823
72,0.00389367
73,0.00386201
74,0.00371638
75,0.00361264
76,0.00355408
77,0.00344962
78,0.00334459
79,0.00325223
80,0.00319003
81,0.00314592
82,0.00302125
83,0.00292358
84,0.00287095
85,0.00280765
86,0.0027816
87,0.00268217
88,0.00260823
89,0.00255523
90,0.00255114
91,0.00246699
92,0.00240603
93,0.00232292
94,0.0023142
95,0.00223338
96,0.00221065
97,0.00217365
98,0.00212436
99,0.00205438
100,0.00202291
101,0.00200656
102,0.00196573
103,0.00192019
104,0.00188402
105,0.00184306
106,0.00181541
107,0.00178695
108,0.00175873
109,0.00174171
110,0.00170103
111,0.00168469
112,0.00163868
113,0.00162179
114,0.00159061
115,0.00156221
116,0.00152797
117,0.00151994
118,0.00149883
119,0.00147802
120,0.00146028
121,0.00142825
122,0.00140355
123,0.00137394
124,0.00136605
125,0.00135504
126,0.0013119
127,0.00130529
128,0.00128027
129,0.00126431
130,0.00125609
131,0.00125132
132,0.00123075
133,0.00121524
134,0.00119463
135,0.00117963
136,0.00115856
137,0.00114306
138,0.00114789
139,0.00111888
140,0.0011149
141,0.00110605
142,0.00107998
143,0.00105672
144,0.00105599
145,0.00106736
146,0.00104635
147,0.00104278
148,0.00101927
149,0.00100138
150,0.000991694
151,0.00096603
152,0.00099555
153,0.000959333
154,0.000959122
155,0.000944921
156,0.000931861
157,0.000925753
158,0.000908675
159,0.000909468
160,0.000897702
161,0.000895704
162,0.000890129
163,0.000885568
164,0.000870861
165,0.000860808
166,0.000852558
167,0.000846281
168,0.000838553
169,0.000834253
170,0.000821064
171,0.000799399
172,0.000808927
173,0.000806812
174,0.000806267
175,0.000789977
176,0.000778596
177,0.000769427
178,0.000777107
179,0.00078912
180,0.000752658
181,0.000756163
182,0.000751483
183,0.000752824
184,0.000744795
185,0.000734783
186,0.000715089
187,0.000723616
188,0.000721576
189,0.000712211
190,0.000705977
191,0.000697813
192,0.000704312
193,0.00070584
194,0.000696234
195,0.000674764
196,0.00067725
197,0.00066702
198,0.00065865
199,0.000671953
200,0.000658524
201,0.00064772
202,0.000662241
203,0.000643904
204,0.000658471
205,0.000651364
206,0.000648083
207,0.000629727
208,0.000630399
209,0.000636085
210,0.000629008
211,0.000622885
212,0.000632594
213,0.000611658
214,0.000598637
215,0.000616347
216,0.000586395
217,0.000605355
218,0.000596814
219,0.000601258
220,0.000593923
221,0.000604629
222,0.000582038
223,0.000581278
224,0.000575395
225,0.00057847
226,0.000580681
227,0.00056953
228,0.000574284
229,0.000566914
230,0.000567492
231,0.000579944
232,0.000562509
233,0.000561087
234,0.000557262
235,0.000558483
236,0.000558319
237,0.000555502
238,0.000555065
239,0.000557173
240,0.00054893
241,0.000555352
242,0.000532818
243,0.000534953
244,0.000532697
245,0.000538875
246,0.000541024
247,0.000534137
248,0.000535609
249,0.000527166
250,0.000528783
251,0.000516756
252,0.000519586
253,0.000517528
254,0.000509007
255,0.000507285
256,0.000513208
257,0.000515538
258,0.000516835
259,0.000505413
260,0.000495015
261,0.000496687
262,0.000493174
263,0.000491567
264,0.000491925
265,0.000491164
266,0.000495099
267,0.000488793
268,0.000490144
269,0.000475995
270,0.00048201
271,0.000484497
272,0.000482672
273,0.000485095
274,0.000488981
275,0.000488755
276,0.000481313
277,0.000478746
278,0.000483212
279,0.000488806
280,0.000486375
281,0.000483523
282,0.000490669
283,0.000484067
284,0.000489466
285,0.00047429
286,0.000478325
287,0.000475831
288,0.000470573
289,0.000471998
290,0.000456671
291,0.000455733
292,0.000456478
293,0.000461117
294,0.000452169
295,0.000457981
296,0.000458453
297,0.000446888
298,0.000448882
299,0.000448331
300,0.000456598
301,0.000439992
302,0.000440796
303,0.000445362
304,0.000442419
305,0.000448193
306,0.000448417
307,0.000450138
308,0.00043467
309,0.000443984
310,0.000449781
311,0.000450705
312,0.000443197
313,0.000443533
314,0.000431632
315,0.000429887
316,0.000422515
317,0.00042412
318,0.000430482
319,0.000431598
320,0.000429626
321,0.000426676
322,0.000421909
323,0.000419575
324,0.00042978
325,0.000424953
326,0.000419211
327,0.000422931
328,0.00042426
329,0.000423771
330,0.000417676
331,0.000414028
332,0.000412581
333,0.00041374
334,0.000409366
335,0.000423398
336,0.000425853
337,0.000447469
338,0.000445428
339,0.000442838
340,0.000431665
341,0.000434873
342,0.000452632
343,0.000437691
344,0.000440886
345,0.000443899
346,0.000425919
347,0.000426075
348,0.00043552
349,0.000431539
350,0.000443949
351,0.000444601
352,0.000441834
353,0.00043337
354,0.0004256
355,0.000432033
356,0.000414909
357,0.000410726
358,0.000410112
359,0.000407974
360,0.000407134
361,0.00040449
362,0.000398939
363,0.000405456
364,0.000395947
365,0.000396024
366,0.000400241
367,0.000396726
368,0.000393218
369,0.000395679
370,0.000397595
371,0.000401214
372,0.0004028
373,0.000382747
374,0.00039
375,0.000386891
376,0.000387514
377,0.000382224
378,0.000398311
379,0.000385718
380,0.000391436
381,0.00039065
382,0.000391857
383,0.000384909
384,0.00038653
385,0.000385886
386,0.000380253
387,0.000375773
388,0.00039034
389,0.000375626
390,0.000377344
391,0.000385352
392,0.000386546
393,0.000393829
394,0.000391608
395,0.000394664
396,0.000388174
397,0.00038977
398,0.000385641
399,0.000383928
400,0.000386983
401,0.000386377
402,0.000389259
403,0.000390473
404,0.000384502
405,0.000382338
406,0.000378431
407,0.000385471
408,0.00038727
409,0.000382464
410,0.000387593
411,0.000387895
412,0.000392122
413,0.000394225
414,0.000379709
415,0.000394142
416,0.000377011
417,0.000376402
418,0.000369005
419,0.000367307
420,0.000368218
421,0.000368539
422,0.000368497
423,0.000371438
424,0.000371652
425,0.000369692
426,0.000373582
427,0.000374847
428,0.000385898
429,0.000377597
430,0.000378037
431,0.000378705
432,0.0003809
433,0.000379106
434,0.000361844
435,0.000378585
436,0.000373843
437,0.00037934
438,0.000365418
439,0.000368921
440,0.000371831
441,0.000366902
442,0.000368479
443,0.000364511
444,0.000369055
445,0.00036632
446,0.00035614
447,0.000359782
448,0.000356396
449,0.000357627
450,0.000366333
451,0.000368615
452,0.000362838
453,0.000353354
454,0.000364752
455,0.000362935
456,0.000364038
457,0.00036793
458,0.000360516
459,0.000356429
460,0.000362822
461,0.000359154
462,0.000353233
463,0.000358217
464,0.000363634
465,0.000356941
466,0.000358877
467,0.000379224
468,0.00038093
469,0.000384959
470,0.000395958
471,0.000395322
472,0.000413337
473,0.000408166
474,0.000408151
475,0.000397977
476,0.000386045
477,0.000382404
478,0.000377104
479,0.000368709
480,0.000380889
481,0.000366291
482,0.000370913
483,0.000361059
484,0.000369643
485,0.000373312
486,0.000370383
487,0.000374681
488,0.00037251
489,0.000360481
490,0.000364796
491,0.000350755
492,0.000369315
493,0.000363659
494,0.000363906
495,0.000369223
496,0.000365619
497,0.000368502
498,0.000353276
499,0.00034853
500,0.0003547
501,0.000358528
502,0.000346876
503,0.000342073
504,0.000351569
505,0.000354996
506,0.000346389
507,0.000341496
508,0.00034238
509,0.00033929
510,0.000350342
511,0.00033951
512,0.000330212
513,0.000339662
514,0.000338567
515,0.000337934
516,0.000324174
517,0.000337461
518,0.000333343
519,0.000341353
520,0.000336524
521,0.000342311
522,0.00034601
523,0.000355614
524,0.000350027
525,0.000354098
526,0.000352607
527,0.000360259
528,0.00036323
529,0.000357628
530,0.00035525
531,0.0003537
532,0.000356219
533,0.000351237
534,0.000352281
535,0.000352019
536,0.000347598
537,0.000344075
538,0.000354751
539,0.000344193
540,0.000345964
541,0.00033658
542,0.000351429
543,0.000350286
544,0.000339632
545,0.00033846
546,0.000343558
547,0.000360019
548,0.000361658
549,0.00036663
550,0.000373245
551,0.000361607
552,0.000361389
553,0.000368756
554,0.000370148
555,0.000367581
556,0.000356914
557,0.000367881
558,0.000357829
559,0.00035382
560,0.00035233
561,0.000342604
562,0.000335665
563,0.000337338
564,0.000321039
565,0.000331852
566,0.000331981
567,0.000334647
568,0.000334995
569,0.000342017
570,0.000340732
571,0.000356457
572,0.00034361
573,0.000371399
574,0.000361589
575,0.000360251
576,0.000365329
577,0.000359629
578,0.000351073
579,0.000364585
580,0.000357769
581,0.000366512
582,0.000346974
583,0.000353174
584,0.000345678
585,0.000355643
586,0.00034961
587,0.000357461
588,0.00034825
589,0.000354568
590,0.000352701
591,0.000352632
592,0.000347043
593,0.000342673
594,0.000344911
595,0.000352598
596,0.000348652
597,0.00034846
598,0.000350131
599,0.000350991
600,0.00034251
601,0.000347149
602,0.000334381
603,0.000334324
604,0.000330985
605,0.000329808
606,0.000334646
607,0.000329033
608,0.000326817
609,0.000325233
610,0.00032752
611,0.000321548
612,0.000309185
613,0.000316249
614,0.000316817
615,0.000316875
616,0.000318726
617,0.000326321
618,0.000322397
619,0.000325089
620,0.000323983
621,0.000325414
622,0.000335277
623,0.000348677
624,0.000344034
625,0.000340424
626,0.000338291
627,0.000357192
628,0.000361778
629,0.000359806
630,0.000356058
631,0.000353925
632,0.000354074
633,0.000356564
634,0.00035457
635,0.000364399
636,0.000366338
637,0.0003628
638,0.000360639
639,0.00037883
640,0.000366445
641,0.000382271
642,0.000371869
643,0.000360406
644,0.000350513
645,0.000355982
646,0.000336862
647,0.000342453
648,0.000329928
649,0.00034129
650,0.000342141
651,0.000333657
652,0.000329698
653,0.000343892
654,0.000334261
655,0.000339729
656,0.000329714
657,0.000331171
658,0.00032645
659,0.000324838
660,0.000320196
661,0.000332233
662,0.000323881
663,0.000328848
664,0.000315675
665,0.000314874
666,0.000319132
667,0.000321444
668,0.000315276
669,0.000314688
670,0.00032116
671,0.000317199
672,0.000312127
673,0.000321826
674,0.000311531
675,0.000334807
676,0.000322504
677,0.000338542
678,0.000338698
679,0.000341026
680,0.00033675
681,0.000339722
682,0.000339308
683,0.000335251
684,0.000340647
685,0.000349251
686,0.000342028
687,0.000349749
688,0.000346556
689,0.0003452
690,0.000337173
691,0.000343512
692,0.000328556
693,0.00033497
694,0.000324655
695,0.000323765
696,0.000328895
697,0.000318647
698,0.000319199
699,0.000333011
700,0.000323592
701,0.00033998
702,0.000332089
703,0.000334781
704,0.000328494
705,0.00032461
706,0.000328381
707,0.000338966
708,0.000320337
709,0.00032943
710,0.000329087
711,0.000336663
712,0.000327093
713,0.000343902
714,0.000330785
715,0.000333639
716,0.000327764
717,0.000342703
718,0.000339022
719,0.000344834
720,0.00034913
721,0.00033926
722,0.00034829
723,0.000356919
724,0.000364617
725,0.000363235
726,0.000351698
727,0.000356045
728,0.000342054
729,0.000351539
730,0.000362247
731,0.000341035
732,0.000357976
733,0.000351627
734,0.000353637
735,0.000344321
736,0.000346074
737,0.000356456
738,0.000338241
739,0.000342598
740,0.000340856
741,0.000337834
742,0.000331716
743,0.000325692
744,0.000330227
745,0.000333269
746,0.000333063
747,0.000335314
748,0.000326697
749,0.00033012
750,0.00032926
751,0.000329547
752,0.000329212
753,0.000322548
754,0.000322682
755,0.000316533
756,0.000319411
757,0.000332004
758,0.000329552
759,0.000332068
760,0.000333778
761,0.000333646
762,0.00033944
763,0.00035399
764,0.000346433
765,0.000350758
766,0.000349673
767,0.000348011
768,0.000335053
769,0.000341068
770,0.000337989
771,0.000325897
772,0.000326975
773,0.000318839
774,0.000321625
775,0.000324343
776,0.000322937
777,0.000327373
778,0.000326667
779,0.000327214
780,0.000333742
781,0.000331434
782,0.000312058
783,0.000330213
784,0.000300658
785,0.000311541
786,0.000300308
787,0.00029164
788,0.000307445
789,0.00029705
790,0.000305834
791,0.000300515
792,0.000302277
793,0.000300497
794,0.000306339
795,0.000303909
796,0.000311318
797,0.000311733
798,0.000320848
799,0.000317594
800,0.000333338
801,0.000323095
802,0.000334773
803,0.00030901
804,0.000331602
805,0.000306868
806,0.000318819
807,0.000303373
808,0.000320784
809,0.000301568
810,0.00030351
811,0.000303072
812,0.000298999
813,0.000283369
814,0.000294534
815,0.000276575
816,0.000278635
817,0.00027612
818,0.000267117
819,0.000268677
820,0.000272613
821,0.000259652
822,0.000264171
823,0.000253661
824,0.000261449
825,0.000257001
826,0.000258391
827,0.00025317
828,0.000250632
829,0.000261364
830,0.000245469
831,0.00025242
832,0.000253198
833,0.000249031
834,0.00024745
835,0.000232687
836,0.000243952
837,0.000237995
838,0.000254447
839,0.000247873
840,0.000245078
841,0.000246085
842,0.000251899
843,0.000239995
844,0.000247441
845,0.000252182
846,0.000257722
847,0.000260978
848,0.000266678
849,0.000261277
850,0.000274734
851,0.000271779
852,0.000278915
853,0.000272905
854,0.000284753
855,0.000279244
856,0.000289772
857,0.000294756
858,0.0002985
859,0.000305359
860,0.000305508
861,0.000296399
862,0.000305957
863,0.000297505
864,0.000290065
865,0.000283943
866,0.000297324
867,0.000293595
868,0.000296065
869,0.000280739
870,0.000290563
871,0.00027647
872,0.000278391
873,0.000265862
874,0.000279137
875,0.000268028
876,0.000279084
877,0.000254839
878,0.000255396
879,0.000250813
880,0.000256805
881,0.00024523
882,0.000253929
883,0.000237487
884,0.000246895
885,0.000237702
886,0.00023852
887,0.000249051
888,0.000242096
889,0.000247289
890,0.000256957
891,0.000247427
892,0.000254527
893,0.000248416
894,0.000255439
895,0.000249436
896,0.000247586
897,0.000246818
898,0.000247037
899,0.000253478
900,0.000259506
901,0.000252697
902,0.00025159
903,0.000253653
904,0.000253308
905,0.000249992
906,0.000245294
907,0.000251145
908,0.000255794
909,0.000246793
910,0.000259211
911,0.000262766
912,0.000272743
913,0.000271234
914,0.000265496
915,0.00026794
916,0.000274708
917,0.000279558
918,0.0002896
919,0.000282942
920,0.000299869
921,0.000292367
922,0.00029949
923,0.000285616
924,0.000302665
925,0.000303743
926,0.00030682
927,0.000299576
928,0.000293674
929,0.000278121
930,0.000274683
931,0.000269906
932,0.000269037
933,0.000268839
934,0.000268012
935,0.000263844
936,0.000262596
937,0.000244486
938,0.000252373
939,0.000257924
940,0.000259034
941,0.000247821
942,0.000256172
943,0.000246985
944,0.000251374
945,0.000246544
946,0.000246789
947,0.000241324
948,0.000247312
949,0.000247338
950,0.000244331
951,0.000246726
952,0.00024397
953,0.000247599
954,0.000234941
955,0.00024429
956,0.000252151
957,0.000251174
958,0.000256348
959,0.00024769
960,0.000262585
961,0.000255739
962,0.000264348
963,0.000257329
964,0.000251088
965,0.000255061
966,0.000262695
967,0.000258359
968,0.000264939
969,0.000252069
970,0.000259327
971,0.000259541
972,0.000255138
973,0.000262045
974,0.000269289
975,0.000268613
976,0.000267021
977,0.000272131
978,0.000283898
979,0.00027648
980,0.000282148
981,0.00029242
982,0.000298325
983,0.000289002
984,0.000301327
985,0.000304104
986,0.000311947
987,0.000289145
988,0.000289059
989,0.000282702
990,0.000285097
991,0.000271218
992,0.000263673
993,0.000258985
994,0.000268674
995,0.000256615
996,0.000254569
997,0.000259759
998,0.000250845
999,0.000242952
1000,0.00024981
1001,0.000244864
1002,0.000234894
1003,0.000232428
1004,0.000241386
1005,0.000238727
1006,0.00024908
1007,0.000234975
1008,0.000240779
1009,0.000255352
1010,0.000250569
1011,0.000245269
1012,0.000256679
1013,0.000251077
1014,0.000258545
1015,0.000256545
1016,0.000261568
1017,0.00026063
1018,0.00026336
1019,0.000266226
1020,0.000267561
1021,0.000272246
1022,0.000272472
1023,0.000267989
1024,0.00027612
1025,0.000277136
1026,0.000274347
1027,0.000268414
1028,0.000278516
1029,0.000264491
1030,0.000269186
1031,0.000267364
1032,0.000273227
1033,0.00026487
1034,0.000274942
1035,0.000267106
1036,0.000271245
1037,0.000267204
1038,0.000260108
1039,0.000252324
1040,0.000260161
1041,0.00026071
1042,0.000260084
1043,0.000256319
1044,0.000267906
1045,0.000261928
1046,0.000259095
1047,0.000253929
1048,0.000264832
1049,0.000265219
1050,0.000266878
1051,0.000261678
1052,0.000268518
1053,0.000263755
1054,0.000260823
1055,0.000250756
1056,0.00025262
1057,0.000258649
1058,0.00025129
1059,0.000245048
1060,0.000252126
1061,0.000247496
1062,0.000246788
1063,0.000239807
1064,0.000258412
1065,0.000251159
1066,0.000251008
1067,0.000243444
1068,0.000254331
1069,0.000255849
1070,0.000259035
1071,0.000255024
1072,0.000272468
1073,0.000269259
1074,0.000279027
1075,0.000269458
1076,0.00028504
1077,0.000275941
1078,0.000285827
1079,0.000285587
1080,0.000302948
1081,0.000299045
1082,0.000294884
1083,0.00028544
1084,0.000286881
1085,0.000280499
1086,0.000280004
1087,0.000280356
1088,0.000274376
1089,0.000272632
1090,0.000269048
1091,0.000270881
1092,0.00027124
1093,0.000257893
1094,0.000267252
1095,0.00025849
1096,0.000257382
1097,0.000251394
1098,0.000244537
1099,0.000246283
1100,0.000252904
1101,0.000240806
1102,0.000249601
1103,0.000239079
1104,0.000245956
1105,0.000242205
1106,0.000245077
1107,0.000234632
1108,0.000243138
1109,0.000244032
1110,0.000243242
1111,0.000237681
1112,0.000245651
1113,0.000241498
1114,0.000249394
1115,0.000248415
1116,0.000248647
1117,0.000258328
1118,0.000247434
1119,0.000258892
1120,0.000261437
1121,0.000257272
1122,0.000262429
1123,0.000257472
1124,0.000273938
1125,0.000273032
1126,0.000277774
1127,0.000277152
1128,0.000286099
1129,0.000287801
1130,0.000299569
1131,0.000293722
1132,0.000298643
1133,0.000291773
1134,0.000294325
1135,0.00027166
1136,0.000282344
1137,0.000278753
1138,0.00027929
1139,0.000267687
1140,0.000281212
1141,0.00026962
1142,0.000274078
1143,0.00026858
1144,0.000271561
1145,0.000248999
1146,0.00025414
1147,0.000246012
1148,0.000246137
1149,0.00024151
1150,0.000240799
1151,0.000234461
1152,0.000244005
1153,0.00024204
1154,0.000249899
1155,0.000240369
1156,0.000241448
1157,0.000234891
1158,0.000240392
1159,0.000246459
1160,0.000240902
1161,0.000243259
1162,0.000250977
1163,0.000244218
1164,0.000240759
1165,0.000244366
1166,0.000245567
1167,0.000244847
1168,0.000249701
1169,0.000247737
1170,0.000251412
1171,0.000258366
1172,0.000271582
1173,0.000276171
1174,0.000285654
1175,0.00029228
1176,0.000294401
1177,0.000302636
1178,0.000323404
1179,0.000321281
1180,0.000320394
1181,0.000313455
1182,0.000317192
1183,0.000307519
1184,0.000309896
1185,0.000292727
1186,0.000294339
1187,0.000284655
1188,0.000280259
1189,0.000266671
1190,0.000261619
1191,0.000242271
1192,0.000250146
1193,0.000245535
1194,0.000246558
1195,0.00023562
1196,0.000235984
1197,0.000230934
1198,0.000235385
1199,0.000226147
1200,0.000237824
1201,0.000225465
1202,0.000227143
1203,0.000224649
1204,0.000228998
1205,0.000229715
1206,0.000235709
1207,0.000225994
1208,0.000235793
1209,0.000232851
1210,0.000241222
1211,0.000233931
1212,0.000228885
1213,0.000231522
1214,0.000239041
1215,0.000231685
1216,0.000242343
1217,0.000243302
1218,0.000247637
1219,0.000247633
1220,0.000256783
1221,0.00025854
1222,0.000265842
1223,0.000269423
1224,0.000275146
1225,0.000286876
1226,0.000304858
1227,0.000314282
1228,0.000321118
1229,0.000323821
1230,0.000329271
1231,0.000320729
1232,0.000331299
1233,0.000323947
1234,0.000322325
1235,0.000308387
1236,0.000318552
1237,0.000295061
1238,0.000288894
1239,0.000273169
1240,0.000271086
1241,0.00026559
1242,0.000262639
1243,0.000244477
1244,0.000237336
1245,0.000234812
1246,0.000238839
1247,0.000234839
1248,0.000232683
1249,0.000228538
1250,0.000229326
1251,0.000224028
1252,0.000219586
1253,0.000219617
1254,0.00022522
1255,0.000218646
1256,0.00021999
1257,0.000219537
1258,0.000224853
1259,0.000220706
1260,0.000218712
1261,0.000218634
1262,0.000218244
1263,0.000229599
1264,0.000224806
1265,0.00022908
1266,0.000222565
1267,0.000223039
1268,0.000223048
1269,0.00022699
1270,0.000226133
1271,0.000233848
1272,0.000239204
1273,0.000242259
1274,0.000254211
1275,0.0002634
1276,0.000278245
1277,0.000280926
1278,0.000300963
1279,0.000319823
1280,0.000342315
1281,0.000356798
1282,0.000391802
1283,0.000393219
1284,0.000400218
1285,0.000392112
1286,0.000398126
1287,0.000386284
1288,0.000361556
1289,0.000329121
1290,0.000306117
1291,0.00028687
1292,0.000275498
1293,0.00026007
1294,0.000267391
1295,0.000248314
1296,0.000244618
1297,0.000235169
1298,0.000230796
1299,0.000231067
1300,0.000228905
1301,0.000236501
1302,0.00022721
1303,0.000216159
1304,0.000216937
1305,0.00022435
1306,0.000226609
1307,0.000225821
1308,0.00022205
1309,0.000219546
1310,0.000225988
1311,0.000225072
1312,0.000216835
1313,0.000218759
1314,0.000215204
1315,0.000217138
1316,0.000213417
1317,0.000223924
1318,0.000220831
1319,0.000220569
1320,0.000219691
1321,0.000217451
1322,0.000220424
1323,0.00022021
1324,0.000213192
1325,0.000219486
1326,0.000222589
1327,0.00022613
1328,0.000221029
1329,0.000218708
1330,0.000219554
1331,0.000221139
1332,0.000227389
1333,0.00023018
1334,0.000229253
1335,0.000222074
1336,0.000223464
1337,0.000234294
1338,0.000236229
1339,0.000239531
1340,0.000246828
1341,0.000257564
1342,0.000278258
1343,0.000295946
1344,0.000323122
1345,0.000349614
1346,0.000399071
1347,0.000436061
1348,0.000484871
1349,0.000491205
1350,0.000499515
1351,0.000449808
1352,0.000416694
1353,0.000370537
1354,0.000325713
1355,0.000297727
1356,0.000278928
1357,0.000261345
1358,0.000246772
1359,0.000236511
1360,0.000245196
1361,0.000234999
1362,0.000230242
1363,0.000230801
1364,0.00022645
1365,0.000221568
1366,0.000220203
1367,0.000217149
1368,0.000221731
1369,0.000227255
1370,0.000213917
1371,0.000218365
1372,0.000219207
1373,0.000216987
1374,0.000217404
1375,0.000217908
1376,0.000222645
1377,0.000216999
1378,0.000212558
1379,0.000221448
1380,0.000216244
1381,0.000217931
1382,0.000215759
1383,0.000214523
1384,0.000214593
1385,0.000221989
1386,0.00021168
1387,0.000214686
1388,0.000206613
1389,0.000224699
1390,0.000217629
1391,0.000215604
1392,0.000215675
1393,0.000221008
1394,0.000221148
1395,0.000222044
1396,0.000222555
1397,0.000225379
1398,0.000227802
1399,0.000225848
1400,0.000225362
1401,0.000232902
1402,0.00024152
1403,0.000244162
1404,0.000257637
1405,0.000259536
1406,0.000277338
1407,0.000284713
1408,0.000305443
1409,0.000324702
1410,0.000359431
1411,0.000384365
1412,0.000411759
1413,0.000430815
1414,0.000457912
1415,0.000442713
1416,0.000442658
1417,0.000415976
1418,0.000387455
1419,0.000348376
1420,0.000320868
1421,0.000277932
1422,0.000272863
1423,0.000253428
1424,0.000236747
1425,0.000234872
1426,0.000226542
1427,0.000221291
1428,0.000220003
1429,0.000220983
1430,0.000226162
1431,0.000221778
1432,0.000219944
1433,0.000215961
1434,0.000212814
1435,0.00021642
1436,0.000223317
1437,0.000212092
1438,0.000217468
1439,0.000219104
1440,0.000215602
1441,0.00021673
1442,0.00021663
1443,0.000211592
1444,0.000214391
1445,0.000216016
1446,0.000211473
1447,0.000219434
1448,0.000215144
1449,0.000217863
1450,0.000215259
1451,0.000217761
1452,0.0002157
1453,0.000217517
1454,0.00021244
1455,0.00021217
1456,0.000218385
1457,0.000217232
1458,0.00021739
1459,0.000219581
1460,0.000218946
1461,0.00021599
1462,0.000216656
1463,0.000217631
1464,0.000217653
1465,0.00022755
1466,0.000230042
1467,0.000238554
1468,0.000251295
1469,0.000253042
1470,0.000259163
1471,0.000269613
1472,0.000278971
1473,0.000290333
1474,0.000311905
1475,0.000332447
1476,0.000354291
1477,0.000376219
1478,0.000422068
1479,0.000436185
1480,0.000445659
1481,0.000434156
1482,0.000433114
1483,0.00040477
1484,0.000382977
1485,0.000338247
1486,0.000309373
1487,0.000276982
1488,0.000257174
1489,0.000244011
1490,0.000240783
1491,0.000229197
1492,0.0002238
1493,0.000223666
1494,0.000218171
1495,0.000217063
1496,0.000218672
1497,0.000217816
1498,0.000220359
1499,0.000215067
1500,0.000212031
1501,0.000216064
1502,0.000216101
1503,0.000213939
1504,0.000217522
1505,0.000218278
1506,0.000217386
1507,0.000217833
1508,0.000215047
1509,0.000213998
1510,0.000213711
1511,0.000223818
1512,0.000217475
1513,0.000219034
1514,0.00021921
1515,0.000216182
1516,0.000212828
1517,0.000210749
1518,0.000215153
1519,0.000212875
1520,0.00021367
1521,0.000209267
1522,0.000220071
1523,0.000217132
1524,0.000221255
1525,0.000230056
1526,0.000236655
1527,0.000235976
1528,0.000248113
1529,0.000262294
1530,0.000279451
1531,0.000306946
1532,0.000321079
1533,0.000356315
1534,0.000377866
1535,0.000400979
1536,0.000414468
1537,0.000447148
1538,0.000448389
1539,0.000435278
1540,0.000395292
1541,0.000379516
1542,0.000337053
1543,0.000309309
1544,0.000282147
1545,0.000269393
1546,0.000252465
1547,0.000244597
1548,0.000240976
1549,0.000228981
1550,0.00023271
1551,0.000227264
1552,0.000220927
1553,0.000221309
1554,0.000217216
1555,0.000220009
1556,0.000213979
1557,0.000217717
1558,0.000218541
1559,0.000215603
1560,0.000214171
1561,0.000209815
1562,0.000210954
1563,0.000214001
1564,0.00020837
1565,0.000223414
1566,0.000216674
1567,0.000217452
1568,0.00021406
1569,0.000212367
1570,0.000217437
1571,0.000213893
1572,0.000220361
1573,0.000217962
1574,0.000219375
1575,0.000222691
1576,0.000217396
1577,0.000209483
1578,0.000214407
1579,0.000220383
1580,0.000220014
1581,0.000216015
1582,0.000217709
1583,0.000223221
1584,0.000225146
1585,0.000217081
1586,0.000220369
1587,0.000219656
1588,0.000216081
1589,0.000220913
1590,0.000216043
1591,0.000222055
1592,0.000224073
1593,0.000222321
1594,0.000225697
1595,0.000234499
1596,0.0002394
1597,0.000261194
1598,0.000286209
1599,0.00031033
1600,0.000344131
1601,0.000392347
1602,0.000415373
1603,0.000463488
1604,0.000481782
1605,0.000504284
1606,0.000483722
1607,0.000460156
1608,0.000405891
1609,0.000361388
1610,0.000317607
1611,0.000303392
1612,0.000274469
1613,0.000255357
1614,0.000241806
1615,0.000236532
1616,0.000224885
1617,0.000218711
1618,0.00021911
1619,0.000220717
1620,0.000214439
1621,0.000214991
1622,0.000219766
1623,0.00021523
1624,0.000212097
1625,0.000211647
1626,0.000222903
1627,0.000214099
1628,0.000217599
1629,0.000213411
1630,0.000206237
1631,0.000221713
1632,0.000214637
1633,0.000215149
1634,0.000218718
1635,0.000215709
1636,0.000214274
1637,0.000215824
1638,0.000207705
1639,0.000217644
1640,0.000212966
1641,0.000214366
1642,0.000209583
1643,0.000212222
1644,0.00022101
1645,0.000220732
1646,0.000214538
1647,0.000216849
1648,0.000218794
1649,0.000219714
1650,0.00021853
1651,0.000217016
1652,0.000212815
1653,0.00021381
1654,0.000218533
1655,0.000216176
1656,0.000215667
1657,0.000220372
1658,0.000219771
1659,0.000226121
1660,0.000237166
1661,0.000241012
1662,0.000250601
1663,0.00026397
1664,0.000282961
1665,0.000314711
1666,0.000332456
1667,0.000369638
1668,0.00040445
1669,0.000441997
1670,0.000467607
1671,0.00050222
1672,0.000474357
1673,0.00044846
1674,0.000401578
1675,0.000363743
1676,0.000317965
1677,0.000292554
1678,0.000264963
1679,0.000251739
1680,0.000235309
1681,0.000229941
1682,0.000225787
1683,0.000225428
1684,0.000224997
1685,0.000213721
1686,0.000213463
1687,0.000216931
1688,0.000210819
1689,0.000210644
1690,0.000214277
1691,0.00020972
1692,0.00021292
1693,0.000208671
1694,0.000214248
1695,0.000214141
1696,0.000208641
1697,0.000217672
1698,0.000212212
1699,0.00021319
1700,0.000212833
1701,0.000207887
1702,0.000214432
1703,0.000213388
1704,0.000218267
1705,0.000217834
1706,0.000217295
1707,0.000215146
1708,0.000219559
1709,0.000213548
1710,0.000214469
1711,0.000211238
1712,0.000214425
1713,0.000215057
1714,0.000215684
1715,0.000214957
1716,0.000211448
1717,0.00022363
1718,0.000215793
1719,0.000223965
1720,0.000221812
1721,0.000218476
1722,0.000222495
1723,0.000223838
1724,0.000227483
1725,0.000230711
1726,0.000236088
1727,0.000244366
1728,0.000248033
1729,0.000262635
1730,0.000271156
1731,0.000299421
1732,0.000312466
1733,0.00033513
1734,0.000367268
1735,0.000395918
1736,0.000425568
1737,0.000464981
1738,0.000469497
1739,0.000464678
1740,0.000412249
1741,0.000371607
1742,0.000325546
1743,0.000300238
1744,0.000271437
1745,0.000264802
1746,0.000244949
1747,0.000232777
1748,0.000224839
1749,0.000235683
1750,0.000221351
1751,0.000218502
1752,0.000226719
1753,0.000220203
1754,0.000215746
1755,0.00021969
1756,0.000210698
1757,0.000219685
1758,0.000204864
1759,0.000217505
1760,0.000208963
1761,0.000219278
1762,0.00021002
1763,0.000209752
1764,0.000211333
1765,0.000213371
1766,0.000218496
1767,0.000212003
1768,0.000214689
1769,0.00021678
1770,0.000212758
1771,0.000217264
1772,0.00021828
1773,0.000213681
1774,0.000213926
1775,0.000208543
1776,0.000212557
1777,0.00020927
1778,0.000215577
1779,0.000214597
1780,0.000211067
1781,0.00020423
1782,0.000214533
1783,0.00022184
1784,0.00020822
1785,0.000217883
1786,0.000216282
1787,0.000227095
1788,0.000226589
1789,0.000230822
1790,0.000234114
1791,0.000241144
1792,0.000248417
1793,0.000270362
1794,0.000286982
1795,0.000318993
1796,0.000344523
1797,0.000386987
1798,0.000429184
1799,0.00047363
1800,0.000471916
1801,0.000487173
1802,0.000451688
1803,0.000426687
1804,0.000386339
1805,0.000360078
1806,0.000317439
1807,0.000292128
1808,0.000271366
1809,0.000261272
1810,0.000248437
1811,0.000240486
1812,0.000232944
1813,0.000228184
1814,0.000221963
1815,0.000215421
1816,0.000216344
1817,0.000217662
1818,0.000209888
1819,0.000208566
1820,0.000208805
1821,0.000207361
1822,0.000208201
1823,0.000213724
1824,0.000206583
1825,0.000213314
1826,0.000216295
1827,0.000208017
1828,0.000208097
1829,0.000212554
1830,0.000208865
1831,0.000208301
1832,0.000211596
1833,0.000213098
1834,0.00021068
1835,0.000206736
1836,0.000210867
1837,0.000209425
1838,0.000213943
1839,0.000208083
1840,0.000210546
1841,0.000209927
1842,0.000208399
1843,0.000216286
1844,0.000214584
1845,0.000211148
1846,0.000218406
1847,0.000218676
1848,0.000215793
1849,0.00021527
1850,0.000214694
1851,0.000220766
1852,0.000215202
1853,0.000223414
1854,0.000226958
1855,0.000235354
1856,0.00024342
1857,0.000259921
1858,0.00028043
1859,0.000298418
1860,0.000338045
1861,0.000378113
1862,0.000414683
1863,0.000445431
1864,0.000470917
1865,0.000462208
1866,0.000459488
1867,0.000429181
1868,0.000398044
1869,0.000359393
1870,0.000329126
1871,0.000290491
1872,0.000269645
1873,0.000254661
1874,0.000246481
1875,0.000237424
1876,0.000225792
1877,0.000223403
1878,0.000224252
1879,0.000218444
1880,0.000216007
1881,0.000218565
1882,0.000216182
1883,0.000213935
1884,0.000211702
1885,0.000209413
1886,0.000212314
1887,0.000209462
1888,0.000211132
1889,0.000206559
1890,0.000210722
1891,0.000214039
1892,0.000212455
1893,0.000209037
1894,0.000203868
1895,0.000209435
1896,0.000207042
1897,0.000212294
1898,0.000209915
1899,0.00020487
1900,0.000216531
1901,0.000210562
1902,0.000208778
1903,0.00021147
1904,0.000214738
1905,0.00020794
1906,0.000209213
1907,0.000207627
1908,0.000214406
1909,0.000214626
1910,0.000214817
1911,0.000210673
1912,0.000217286
1913,0.000213227
1914,0.000214824
1915,0.00021945
1916,0.000229965
1917,0.000233075
1918,0.000239627
1919,0.000256617
1920,0.000270132
1921,0.000289111
1922,0.000330108
1923,0.00036832
1924,0.000422808
1925,0.00046077
1926,0.000485407
1927,0.000485702
1928,0.000480862
1929,0.000438528
1930,0.000407018
1931,0.000359592
1932,0.000331373
1933,0.00030142
1934,0.000270175
1935,0.000252198
1936,0.000243933
1937,0.000235692
1938,0.000223166
1939,0.000226366
1940,0.000218733
1941,0.000215103
1942,0.000214004
1943,0.000216186
1944,0.000210928
1945,0.000212136
1946,0.000208993
1947,0.000208399
1948,0.000218694
1949,0.00020691
1950,0.000204672
1951,0.000208366
1952,0.000208004
1953,0.000211304
1954,0.000205517
1955,0.00020978
1956,0.000211996
1957,0.000208408
1958,0.000209735
1959,0.000209617
1960,0.000202376
1961,0.000210301
1962,0.00021396
1963,0.000209401
1964,0.000211473
1965,0.000208791
1966,0.000212831
1967,0.000220847
1968,0.000217103
1969,0.000215988
1970,0.000224887
1971,0.000221541
1972,0.000224139
1973,0.000233646
1974,0.000242043
1975,0.000253508
1976,0.000263738
1977,0.000281777
1978,0.000297531
1979,0.000311893
1980,0.000322915
1981,0.000322757
1982,0.000323796
1983,0.00033488
1984,0.000338062
1985,0.000343051
1986,0.000335047
1987,0.000329025
1988,0.000317942
1989,0.000308795
1990,0.000305652
1991,0.000294488
1992,0.000277706
1993,0.000269464
1994,0.000258351
1995,0.000252013
1996,0.00024246
1997,0.000249791
1998,0.000239681
1999,0.000235795
2000,0.000229259
2001,0.000226096
2002,0.00022585
2003,0.000227001
2004,0.000222772
2005,0.000221686
2006,0.000217225
2007,0.000223028
2008,0.000219625
2009,0.000218336
2010,0.000214077
2011,0.000222358
2012,0.000220465
2013,0.000211947
2014,0.000215955
2015,0.000222385
2016,0.000210274
2017,0.00022303
2018,0.000219211
2019,0.000220117
2020,0.000218853
2021,0.000221713
2022,0.000218633
2023,0.000227584
2024,0.000218781
2025,0.000226408
2026,0.000219761
2027,0.000223375
2028,0.000225946
2029,0.000230961
2030,0.000237752
2031,0.000239379
2032,0.000242973
2033,0.000249832
2034,0.000267655
2035,0.000283222
2036,0.00029955
2037,0.000326174
2038,0.000338949
2039,0.000364735
2040,0.000360458
2041,0.000361987
2042,0.000345618
2043,0.00034468
2044,0.000322764
2045,0.000317155
2046,0.000298273
2047,0.00029904
2048,0.000275399
2049,0.000265224
2050,0.000248526
2051,0.000245839
2052,0.000244499
2053,0.000249124
2054,0.000244482
2055,0.000245666
2056,0.000240971
2057,0.000234334
2058,0.000233335
2059,0.000226498
2060,0.000228191
2061,0.000228763
2062,0.000230705
2063,0.000219756
2064,0.000223093
2065,0.000226783
2066,0.000219308
2067,0.000223536
2068,0.000217341
2069,0.000226522
2070,0.000219999
2071,0.000228558
2072,0.000223825
2073,0.000222915
2074,0.000222038
2075,0.000225698
2076,0.0002166
2077,0.000220176
2078,0.00021753
2079,0.000230679
2080,0.000225172
2081,0.000231131
2082,0.00023426
2083,0.000237822
2084,0.000239651
2085,0.000241978
2086,0.000247419
2087,0.000247789
2088,0.000256044
2089,0.000264094
2090,0.000261741
2091,0.000264557
2092,0.000277986
2093,0.000290209
2094,0.000296488
2095,0.000306004
2096,0.000323641
2097,0.000335084
2098,0.000327925
2099,0.000317398
2100,0.000306364
2101,0.000293432
2102,0.000280806
2103,0.000278095
2104,0.000268676
2105,0.000266628
2106,0.000251356
2107,0.00024597
2108,0.00024362
2109,0.000250818
2110,0.000233588
2111,0.000234522
2112,0.000232138
2113,0.000228856
2114,0.000228724
2115,0.000232555
2116,0.000224585
2117,0.000228892
2118,0.000234705
2119,0.000237271
2120,0.000230557
2121,0.000232132
2122,0.000222821
2123,0.000218925
2124,0.000219065
2125,0.00021795
2126,0.000221828
2127,0.000217291
2128,0.00021682
2129,0.00022061
2130,0.000219103
2131,0.000218671
2132,0.000217514
2133,0.000225028
2134,0.000217992
2135,0.000229067
2136,0.000232919
2137,0.00023336
2138,0.000228138
2139,0.000238772
2140,0.000256488
2141,0.000261084
2142,0.000267703
2143,0.000276827
2144,0.000289073
2145,0.000308465
2146,0.000313547
2147,0.000328526
2148,0.000325533
2149,0.000330098
2150,0.000320365
2151,0.000318676
2152,0.000309559
2153,0.000314892
2154,0.000291758
2155,0.000284448
2156,0.000269656
2157,0.000263804
2158,0.000252361
2159,0.000243801
2160,0.000239198
2161,0.000229238
2162,0.000228991
2163,0.000226422
2164,0.000224774
2165,0.000222982
2166,0.000221138
2167,0.000221148
2168,0.000220659
2169,0.000218904
2170,0.000218802
2171,0.000223265
2172,0.000215582
2173,0.000222365
2174,0.000210277
2175,0.000211882
2176,0.000204108
2177,0.000208379
2178,0.00021219
2179,0.000212901
2180,0.000204893
2181,0.00020736
2182,0.000205907
2183,0.000200961
2184,0.00020577
2185,0.000204789
2186,0.000213084
2187,0.000203856
2188,0.000206891
2189,0.000211393
2190,0.000213127
2191,0.000210885
2192,0.000213511
2193,0.000216408
2194,0.000220344
2195,0.000224788
2196,0.000230363
2197,0.000231411
2198,0.000236323
2199,0.000244214
2200,0.000254245
2201,0.0002642
2202,0.000285388
2203,0.000317331
2204,0.000354297
2205,0.000393193
2206,0.000415907
2207,0.000462194
2208,0.00046335
2209,0.000449467
2210,0.000398764
2211,0.000374505
2212,0.000331374
2213,0.000317484
2214,0.00028737
2215,0.00026752
2216,0.000252462
2217,0.000248398
2218,0.000235437
2219,0.000227288
2220,0.000221823
2221,0.000217527
2222,0.000211567
2223,0.00021003
2224,0.00021248
2225,0.000211279
2226,0.000208833
2227,0.000206638
2228,0.000206512
2229,0.000207204
2230,0.000206656
2231,0.000201661
2232,0.000210164
2233,0.000204725
2234,0.000207346
2235,0.000200226
2236,0.00020859
2237,0.000206783
2238,0.000203464
2239,0.000209503
2240,0.000204887
2241,0.000202812
2242,0.000205366
2243,0.000204918
2244,0.000201532
2245,0.00021261
2246,0.000203465
2247,0.000203328
2248,0.00020316
2249,0.000208664
2250,0.000206317
2251,0.000203881
2252,0.00020245
2253,0.00020849
2254,0.000203954
2255,0.000204444
2256,0.000207067
2257,0.000205412
2258,0.00021289
2259,0.000213518
2260,0.000218721
2261,0.000223677
2262,0.000237233
2263,0.00025204
2264,0.000274966
2265,0.000302945
2266,0.000350632
2267,0.000383591
2268,0.000429569
2269,0.000446142
2270,0.000478531
2271,0.000473268
2272,0.000479887
2273,0.000423197
2274,0.000377587
2275,0.000325077
2276,0.000300168
2277,0.00027254
2278,0.000260882
2279,0.000241834
2280,0.000247502
2281,0.000228458
2282,0.000229382
2283,0.000210607
2284,0.000213354
2285,0.000210432
2286,0.000210653
2287,0.000205104
2288,0.000210313
2289,0.000208277
2290,0.000202076
2291,0.000205588
2292,0.000199573
2293,0.000201514
2294,0.000202482
2295,0.000202817
2296,0.000202377
2297,0.00019634
2298,0.00020425
2299,0.000204471
2300,0.000207619
2301,0.00020662
2302,0.000207598
2303,0.000210702
2304,0.000206348
2305,0.000202024
2306,0.000198988
2307,0.000203159
2308,0.000207721
2309,0.000206985
2310,0.000208651
2311,0.000202719
2312,0.00020491
2313,0.000201949
2314,0.000205063
2315,0.000204826
2316,0.000204943
2317,0.000205369
2318,0.000204217
2319,0.000209569
2320,0.000208864
2321,0.000212204
2322,0.000210269
2323,0.000217354
2324,0.00021456
2325,0.000213328
2326,0.000223313
2327,0.00021815
2328,0.000223364
2329,0.000237365
2330,0.00025137
2331,0.000282648
2332,0.000328638
2333,0.000376081
2334,0.000433811
2335,0.000475707
2336,0.000529913
2337,0.000543574
2338,0.000529404
2339,0.000465174
2340,0.000436826
2341,0.000376341
2342,0.000327389
2343,0.000282357
2344,0.000260789
2345,0.000243389
2346,0.000230037
2347,0.000220694
2348,0.000391737
2349,0.00103229
2350,0.00154274
2351,0.00109288
2352,0.000604712
2353,0.000322153
2354,0.000221148
2355,0.000178874
2356,0.000164319
2357,0.000153303
2358,0.000153318
2359,0.000145382
2360,0.000145952
2361,0.000139673
2362,0.000138582
2363,0.000132098
2364,0.000135838
2365,0.000129034
2366,0.000130224
2367,0.000130082
2368,0.000129265
2369,0.000126188
2370,0.000125058
2371,0.00012224
2372,0.000116341
2373,0.000120125
2374,0.000122766
2375,0.000113833
2376,0.000121031
2377,0.000116238
2378,0.000120258
2379,0.000112193
2380,0.000112808
2381,0.000113163
2382,0.000112024
2383,0.000109987
2384,0.000112517
2385,0.000109139
2386,0.000105187
2387,0.000111495
2388,0.000107819
2389,0.00011025
2390,0.000110105
2391,0.000110601
2392,0.000110149
2393,0.000103756
2394,0.000106745
2395,0.000103893
2396,0.000105273
2397,0.000104321
2398,0.000106104
2399,0.000102155
2400,9.96267E-05
2401,0.000106259
2402,0.000103074
2403,0.000103397
2404,9.73531E-05
2405,0.000102574
2406,0.000104062
2407,9.87739E-05
2408,9.61387E-05
2409,0.000102119
2410,0.000100911
2411,9.99282E-05
2412,9.92405E-05
2413,9.91976E-05
2414,9.59305E-05
2415,9.85412E-05
2416,0.000100728
2417,9.83636E-05
2418,9.64398E-05
2419,9.98062E-05
2420,0.00010259
2421,0.000100472
2422,9.90657E-05
2423,9.69881E-05
2424,9.31515E-05
2425,9.5237E-05
2426,9.71244E-05
2427,9.73347E-05
2428,9.91916E-05
2429,9.48974E-05
2430,9.94872E-05
2431,9.42159E-05
2432,9.4011E-05
2433,9.62768E-05
2434,9.50528E-05
2435,9.6631E-05
2436,0.000100226
2437,9.80155E-05
2438,9.43723E-05
2439,9.23293E-05
2440,9.42386E-05
2441,9.69148E-05
2442,9.37385E-05
2443,9.1121E-05
2444,9.25823E-05
2445,9.4318E-05
2446,9.31447E-05
2447,9.1192E-05
2448,9.60075E-05
2449,9.25701E-05
2450,9.32978E-05
2451,9.26115E-05
2452,8.92423E-05
2453,9.37571E-05
2454,9.31358E-05
2455,9.27385E-05
2456,8.81134E-05
2457,8.9892E-05
2458,9.0264E-05
2459,8.94817E-05
2460,9.09523E-05
2461,9.07073E-05
2462,8.89708E-05
2463,9.20595E-05
2464,9.11594E-05
2465,9.16904E-05
2466,9.23778E-05
2467,9.11761E-05
2468,9.1416E-05
2469,9.52091E-05
2470,9.44548E-05
2471,9.28798E-05
2472,9.1627E-05
2473,9.05736E-05
2474,9.24143E-05
2475,9.05793E-05
2476,9.16609E-05
2477,9.74634E-05
2478,9.39786E-05
2479,9.25851E-05
2480,9.46227E-05
2481,9.29135E-05
2482,9.37922E-05
2483,9.26588E-05
2484,9.61312E-05
2485,9.67968E-05
2486,9.67088E-05
2487,9.98708E-05
2488,9.81124E-05
2489,0.000101417
2490,0.00010033
2491,0.000106171
2492,0.000103472
2493,0.000107794
2494,0.000107451
2495,0.000109478
2496,0.000111591
2497,0.000116943
2498,0.000113923
2499,0.000119224
2500,0.000116205
2501,0.000119533
2502,0.000122824
2503,0.000123056
2504,0.000118076
2505,0.000119586
2506,0.000112438
2507,0.000106558
2508,0.000111235
2509,0.000106264
2510,0.000105039
2511,0.000103987
2512,0.000105147
2513,9.62465E-05
2514,9.81927E-05
2515,9.94307E-05
2516,9.74785E-05
2517,9.88122E-05
2518,9.59032E-05
2519,9.85598E-05
2520,9.63738E-05
2521,9.21964E-05
2522,9.57072E-05
2523,9.73054E-05
2524,9.44939E-05
2525,9.51722E-05
2526,9.19624E-05
2527,9.42365E-05
2528,9.16531E-05
2529,8.93585E-05
2530,8.7661E-05
2531,8.84346E-05
2532,8.83526E-05
2533,8.98034E-05
2534,8.88873E-05
2535,8.77328E-05
2536,8.8655E-05
2537,9.04101E-05
2538,8.84124E-05
2539,8.78891E-05
2540,8.69897E-05
2541,8.78751E-05
2542,9.11409E-05
2543,8.84266E-05
2544,8.65553E-05
2545,8.88874E-05
2546,8.9029E-05
2547,9.17107E-05
2548,9.135E-05
2549,9.20853E-05
2550,8.57426E-05
2551,8.85197E-05
2552,8.77799E-05
2553,8.72933E-05
2554,8.98443E-05
2555,8.84016E-05
2556,8.75338E-05
2557,9.22427E-05
2558,8.99196E-05
2559,9.16619E-05
2560,9.52166E-05
2561,9.29402E-05
2562,9.5116E-05
2563,9.42721E-05
2564,0.000100608
2565,0.000104555
2566,0.000104513
2567,0.00010518
2568,0.000105644
2569,0.000110251
2570,0.000108999
2571,0.000114362
2572,0.000112819
2573,0.000114024
2574,0.000113945
2575,0.000119568
2576,0.000110888
2577,0.000112971
2578,0.000111426
2579,0.000109865
2580,0.00010973
2581,0.000108081
2582,0.000105126
2583,0.000102406
2584,0.000101226
2585,0.000102751
2586,9.72072E-05
2587,9.60161E-05
2588,9.14448E-05
2589,9.05731E-05
2590,8.79966E-05
2591,9.25398E-05
2592,8.94325E-05
2593,8.81355E-05
2594,9.01167E-05
2595,8.99495E-05
2596,8.44143E-05
2597,8.66027E-05
2598,8.57582E-05
2599,8.64562E-05
2600,8.84E-05
2601,8.50903E-05
2602,8.45587E-05
2603,8.71888E-05
2604,8.62882E-05
2605,8.77329E-05
2606,9.2267E-05
2607,8.54053E-05
2608,8.40686E-05
2609,8.79942E-05
2610,8.58976E-05
2611,8.56606E-05
2612,8.58792E-05
2613,8.53871E-05
2614,8.61173E-05
2615,8.70048E-05
2616,8.69881E-05
2617,8.33882E-05
2618,8.5292E-05
2619,8.68839E-05
2620,8.56105E-05
2621,8.86189E-05
2622,8.95419E-05
2623,9.03887E-05
2624,8.72635E-05
2625,9.04368E-05
2626,8.86508E-05
2627,9.01284E-05
2628,8.91585E-05
2629,9.08549E-05
2630,9.3358E-05
2631,9.35928E-05
2632,9.69512E-05
2633,9.41853E-05
2634,9.63519E-05
2635,9.94294E-05
2636,0.00010289
2637,0.000104569
2638,0.000109585
2639,0.000107618
2640,0.000107095
2641,0.000107017
2642,0.000109301
2643,0.000108076
2644,0.000108963
2645,0.00010786
2646,0.000109961
2647,0.000113016
2648,0.000110793
2649,0.000109927
2650,0.000109125
2651,0.000109322
2652,0.00010715
2653,0.000108807
2654,0.000101432
2655,0.000102882
2656,9.93764E-05
2657,0.000101868
2658,9.84556E-05
2659,9.62394E-05
2660,9.61825E-05
2661,9.33596E-05
2662,9.20702E-05
2663,8.99065E-05
2664,8.73611E-05
2665,8.99445E-05
2666,8.71531E-05
2667,8.90416E-05
2668,8.60662E-05
2669,8.98872E-05
2670,8.72286E-05
2671,8.7535E-05
2672,8.42624E-05
2673,8.70866E-05
2674,8.55184E-05
2675,8.71754E-05
2676,8.72867E-05
2677,8.38953E-05
2678,8.48841E-05
2679,8.50411E-05
2680,8.25089E-05
2681,8.66136E-05
2682,8.39648E-05
2683,8.28419E-05
2684,8.35208E-05
2685,8.689E-05
2686,8.41725E-05
2687,8.03392E-05
2688,8.13547E-05
2689,8.06267E-05
2690,8.27199E-05
2691,8.27185E-05
2692,8.49333E-05
2693,8.47382E-05
2694,8.40678E-05
2695,8.57503E-05
2696,8.85563E-05
2697,9.07062E-05
2698,8.89913E-05
2699,9.1873E-05
2700,9.26059E-05
2701,9.63815E-05
2702,9.69024E-05
2703,9.93745E-05
2704,9.51589E-05
2705,9.79993E-05
2706,9.80602E-05
2707,0.00010364
2708,9.87903E-05
2709,0.000100633
2710,0.000104536
2711,0.000104379
2712,0.000107307
2713,0.000110158
2714,0.000107998
2715,0.000108834
2716,0.000111128
2717,0.000110993
2718,0.000112462
2719,0.000112132
2720,0.000107932
2721,0.000103366
2722,0.000101811
2723,0.000100142
2724,9.89388E-05
2725,9.71596E-05
2726,9.24282E-05
2727,9.19227E-05
2728,8.90085E-05
2729,8.835E-05
2730,8.83743E-05
2731,8.74704E-05
2732,8.59027E-05
2733,8.69429E-05
2734,8.89938E-05
2735,8.82801E-05
2736,8.75439E-05
2737,8.6202E-05
2738,8.27581E-05
2739,8.64153E-05
2740,8.4757E-05
2741,8.81893E-05
2742,8.70076E-05
2743,8.5705E-05
2744,8.63272E-05
2745,8.54587E-05
2746,8.58828E-05
2747,8.60912E-05
2748,8.79564E-05
2749,8.55177E-05
2750,8.71258E-05
2751,8.67865E-05
2752,9.01851E-05
2753,8.9179E-05
2754,8.64402E-05
2755,8.82202E-05
2756,8.89767E-05
2757,9.17823E-05
2758,8.86468E-05
2759,9.06769E-05
2760,8.69358E-05
2761,9.00328E-05
2762,8.91843E-05
2763,9.00723E-05
2764,9.02883E-05
2765,9.30034E-05
2766,8.88502E-05
2767,9.4043E-05
2768,9.33031E-05
2769,9.36369E-05
2770,9.68035E-05
2771,9.58404E-05
2772,0.000101814
2773,9.99394E-05
2774,0.000102325
2775,0.000102878
2776,0.000106242
2777,0.000108244
2778,0.000103887
2779,0.000108073
2780,0.000102611
2781,0.000101402
2782,0.000102107
2783,9.90203E-05
2784,9.62266E-05
2785,9.78973E-05
2786,9.13448E-05
2787,9.70765E-05
2788,9.59004E-05
2789,9.51684E-05
2790,9.24871E-05
2791,9.37962E-05
2792,9.57333E-05
2793,9.305E-05
2794,9.43547E-05
2795,9.33491E-05
2796,9.54339E-05
2797,9.13237E-05
2798,9.22408E-05
2799,8.87542E-05
2800,9.27783E-05
2801,9.08181E-05
2802,8.54141E-05
2803,8.53858E-05
2804,8.65646E-05
2805,9.02195E-05
2806,8.44808E-05
2807,9.00018E-05
2808,9.08519E-05
2809,8.56423E-05
2810,8.69336E-05
2811,9.12315E-05
2812,8.4007E-05
2813,8.67901E-05
2814,9.13553E-05
2815,8.85085E-05
2816,8.88204E-05
2817,8.80674E-05
2818,8.81981E-05
2819,8.50806E-05
2820,8.70422E-05
2821,8.69303E-05
2822,8.72859E-05
2823,8.73993E-05
2824,8.88254E-05
2825,9.13676E-05
2826,8.74603E-05
2827,8.86197E-05
2828,8.65727E-05
2829,8.74155E-05
2830,8.87724E-05
2831,9.13679E-05
2832,9.04663E-05
2833,9.29124E-05
2834,9.40079E-05
2835,9.56906E-05
2836,9.47985E-05
2837,9.76173E-05
2838,9.32891E-05
2839,9.25024E-05
2840,9.42823E-05
2841,9.57199E-05
2842,9.35537E-05
2843,9.3062E-05
2844,9.73481E-05
2845,9.43931E-05
2846,9.65556E-05
2847,9.89626E-05
2848,9.86933E-05
2849,9.77054E-05
2850,9.72325E-05
2851,9.6113E-05
2852,9.50157E-05
2853,9.89432E-05
2854,9.46502E-05
2855,0.000101569
2856,9.78284E-05
2857,9.84201E-05
2858,9.69191E-05
2859,9.73479E-05
2860,9.36477E-05
2861,9.58969E-05
2862,9.52978E-05
2863,9.25641E-05
2864,9.197E-05
2865,8.95362E-05
2866,9.11824E-05
2867,9.67319E-05
2868,9.19842E-05
2869,8.94033E-05
2870,8.80152E-05
2871,8.7726E-05
2872,8.68941E-05
2873,8.57789E-05
2874,8.847E-05
2875,8.9049E-05
2876,8.72678E-05
2877,8.68211E-05
2878,8.61803E-05
2879,8.42571E-05
2880,8.85728E-05
2881,8.92293E-05
2882,8.53257E-05
2883,8.52744E-05
2884,8.69697E-05
2885,8.89491E-05
2886,8.56108E-05
2887,8.37659E-05
2888,8.3727E-05
2889,8.43755E-05
2890,8.52672E-05
2891,8.4264E-05
2892,8.12054E-05
2893,8.38476E-05
2894,8.28936E-05
2895,8.80098E-05
2896,8.68428E-05
2897,8.82343E-05
2898,8.63957E-05
2899,8.49273E-05
2900,8.49682E-05
2901,8.76591E-05
2902,8.66018E-05
2903,9.10233E-05
2904,9.01436E-05
2905,9.03059E-05
2906,9.19831E-05
2907,9.26797E-05
2908,9.13748E-05
2909,9.06421E-05
2910,9.46437E-05
2911,9.4322E-05
2912,9.37216E-05
2913,9.81076E-05
2914,9.36643E-05
2915,9.77737E-05
2916,9.74105E-05
2917,0.000100682
2918,9.96034E-05
2919,0.000104106
2920,0.000103343
2921,0.000106008
2922,0.000103876
2923,0.000100623
2924,0.000101161
2925,0.000101095
2926,9.6675E-05
2927,9.77241E-05
2928,9.52015E-05
2929,9.7629E-05
2930,9.59853E-05
2931,9.69582E-05
2932,9.25101E-05
2933,9.35159E-05
2934,9.14449E-05
2935,9.28954E-05
2936,8.86878E-05
2937,8.89814E-05
2938,8.64571E-05
2939,8.55031E-05
2940,8.58056E-05
2941,8.46964E-05
2942,8.302E-05
2943,8.08207E-05
2944,8.53393E-05
2945,8.23051E-05
2946,8.03497E-05
2947,8.61955E-05
2948,8.12208E-05
2949,8.07831E-05
2950,8.17961E-05
2951,8.2048E-05
2952,7.91347E-05
2953,8.11801E-05
2954,8.20803E-05
2955,7.96596E-05
2956,8.09692E-05
2957,8.25764E-05
2958,8.15438E-05
2959,7.70632E-05
2960,7.9133E-05
2961,8.19706E-05
2962,8.10041E-05
2963,8.18516E-05
2964,8.25913E-05
2965,8.30217E-05
2966,8.21895E-05
2967,8.86942E-05
2968,8.37043E-05
2969,8.33129E-05
2970,8.5519E-05
2971,9.1133E-05
2972,9.0809E-05
2973,9.45993E-05
2974,9.66879E-05
2975,0.000101343
2976,0.000100701
2977,0.000106772
2978,0.000106828
2979,0.000108841
2980,0.000112349
2981,0.000112526
2982,0.00011369
2983,0.000112849
2984,0.000115949
2985,0.000116941
2986,0.000114032
2987,0.000115551
2988,0.000110323
2989,0.00010754
2990,0.000104325
2991,0.00010115
2992,9.80063E-05
2993,9.79897E-05
2994,9.75096E-05
2995,9.07137E-05
2996,9.42085E-05
2997,9.15995E-05
2998,8.89899E-05
2999,8.95074E-05
3000,8.72338E-05
3001,8.24467E-05
3002,8.40771E-05
3003,8.7071E-05
3004,7.74545E-05
3005,8.01111E-05
3006,7.97655E-05
3007,7.99175E-05
3008,8.05494E-05
3009,7.81323E-05
3010,7.94903E-05
3011,8.12052E-05
3012,8.10047E-05
3013,7.74097E-05
3014,8.06924E-05
3015,7.96437E-05
3016,7.98593E-05
3017,7.87098E-05
3018,7.78952E-05
3019,8.03537E-05
3020,8.13432E-05
3021,7.93812E-05
3022,7.92945E-05
3023,7.87148E-05
3024,7.82979E-05
3025,7.78712E-05
3026,8.06172E-05
3027,7.89719E-05
3028,7.81624E-05
3029,8.17468E-05
3030,7.89742E-05
3031,8.40482E-05
3032,8.20893E-05
3033,8.2479E-05
3034,8.59339E-05
3035,8.35338E-05
3036,8.38513E-05
3037,8.806E-05
3038,8.73249E-05
3039,8.79255E-05
3040,8.80189E-05
3041,9.18499E-05
3042,9.61888E-05
3043,9.86408E-05
3044,9.85213E-05
3045,0.000102945
3046,0.000106105
3047,0.00011037
3048,0.000110124
3049,0.000116143
3050,0.000112979
3051,0.000114235
3052,0.000115194
3053,0.000117894
3054,0.000121892
3055,0.000120309
3056,0.000118424
3057,0.000113886
3058,0.000113695
3059,0.000108661
3060,0.000103716
3061,0.000105536
3062,9.87962E-05
3063,0.000102235
3064,9.52799E-05
3065,9.39261E-05
3066,8.98623E-05
3067,9.13588E-05
3068,8.91709E-05
3069,8.83931E-05
3070,8.51078E-05
3071,8.48657E-05
3072,8.49514E-05
3073,8.27221E-05
3074,8.11649E-05
3075,7.97646E-05
3076,8.09787E-05
3077,7.91736E-05
3078,7.80337E-05
3079,7.8E-05
3080,8.2986E-05
3081,8.01717E-05
3082,7.83822E-05
3083,7.85301E-05
3084,7.83456E-05
3085,7.89132E-05
3086,7.7872E-05
3087,7.72243E-05
3088,7.79907E-05
3089,7.73324E-05
3090,7.76549E-05
3091,7.68662E-05
3092,7.7307E-05
3093,7.54591E-05
3094,7.8877E-05
3095,7.54006E-05
3096,7.86861E-05
3097,7.6227E-05
3098,7.72698E-05
3099,8.16277E-05
3100,7.87256E-05
3101,7.74782E-05
3102,7.69325E-05
3103,7.69585E-05
3104,7.73083E-05
3105,7.958E-05
3106,7.86036E-05
3107,8.03401E-05
3108,8.19228E-05
3109,8.37759E-05
3110,8.09201E-05
3111,8.51955E-05
3112,8.58504E-05
3113,8.90084E-05
3114,8.9252E-05
3115,9.29793E-05
3116,9.90157E-05
3117,0.000102637
3118,0.0001053
3119,0.000113012
3120,0.000120938
3121,0.000131346
3122,0.000136502
3123,0.000145617
3124,0.000140504
3125,0.000137126
3126,0.000131099
3127,0.000128436
3128,0.000120592
3129,0.000117291
3130,0.000108623
3131,0.00010201
3132,9.93071E-05
3133,9.46075E-05
3134,9.14153E-05
3135,8.98453E-05
3136,8.63622E-05
3137,8.48662E-05
3138,8.1802E-05
3139,8.71913E-05
3140,8.49181E-05
3141,8.37457E-05
3142,7.97344E-05
3143,7.8069E-05
3144,8.18158E-05
3145,7.86993E-05
3146,8.07247E-05
3147,7.92641E-05
3148,7.69944E-05
3149,8.08106E-05
3150,7.75373E-05
3151,7.62718E-05
3152,7.62685E-05
3153,7.30186E-05
3154,7.85363E-05
3155,7.4256E-05
3156,7.75618E-05
3157,7.64087E-05
3158,7.48586E-05
3159,7.56187E-05
3160,7.72811E-05
3161,7.40936E-05
3162,7.40957E-05
3163,7.72174E-05
3164,7.58633E-05
3165,7.61659E-05
3166,7.46531E-05
3167,7.53049E-05
3168,7.49238E-05
3169,7.78387E-05
3170,7.47417E-05
3171,7.38239E-05
3172,7.71359E-05
3173,7.73484E-05
3174,7.71224E-05
3175,7.71472E-05
3176,7.7947E-05
3177,7.62341E-05
3178,7.84064E-05
3179,7.61138E-05
3180,7.62776E-05
3181,7.76477E-05
3182,8.01666E-05
3183,7.66954E-05
3184,7.86129E-05
3185,7.55839E-05
3186,7.70258E-05
3187,7.857E-05
3188,7.89115E-05
3189,7.70343E-05
3190,7.79971E-05
3191,8.00001E-05
3192,8.01578E-05
3193,8.2338E-05
3194,8.26883E-05
3195,8.3229E-05
3196,8.974E-05
3197,9.41455E-05
3198,0.000101192
3199,0.000106196
3200,0.000116055
3201,0.000119957
3202,0.000130004
3203,0.000140005
3204,0.00014819
3205,0.000155588
3206,0.00015672
3207,0.000157357
3208,0.000156283
3209,0.000153358
3210,0.00014249
3211,0.000140142
3212,0.000127284
3213,0.000120695
3214,0.000110022
3215,0.000106225
3216,9.89525E-05
3217,9.12481E-05
3218,8.9889E-05
3219,8.52275E-05
3220,8.3616E-05
3221,8.16383E-05
3222,8.14573E-05
3223,8.24213E-05
3224,7.7925E-05
3225,7.80796E-05
3226,8.02723E-05
3227,7.70375E-05
3228,7.56562E-05
3229,7.56897E-05
3230,7.80618E-05
3231,7.64216E-05
3232,7.42065E-05
3233,7.71759E-05
3234,7.80973E-05
3235,7.77175E-05
3236,7.63248E-05
3237,7.66025E-05
3238,7.78913E-05
3239,7.51088E-05
3240,7.4308E-05
3241,7.84313E-05
3242,7.68722E-05
3243,7.6697E-05
3244,7.54531E-05
3245,7.2214E-05
3246,7.74161E-05
3247,7.61274E-05
3248,7.63559E-05
3249,7.7601E-05
3250,7.48583E-05
3251,7.58462E-05
3252,7.55551E-05
3253,7.75052E-05
3254,7.38782E-05
3255,7.55491E-05
3256,7.36838E-05
3257,7.49782E-05
3258,7.65312E-05
3259,7.50019E-05
3260,7.53125E-05
3261,7.61095E-05
3262,7.44067E-05
3263,7.80493E-05
3264,7.62828E-05
3265,7.82797E-05
3266,7.59599E-05
3267,7.60445E-05
3268,7.71668E-05
3269,7.87456E-05
3270,7.86468E-05
3271,7.72142E-05
3272,8.04089E-05
3273,7.97998E-05
3274,8.13621E-05
3275,8.39217E-05
3276,8.50369E-05
3277,8.7497E-05
3278,9.16695E-05
3279,9.72748E-05
3280,0.000105561
3281,0.000109048
3282,0.00011362
3283,0.00012508
3284,0.000127701
3285,0.000131361
3286,0.000134405
3287,0.000137024
3288,0.000138637
3289,0.000132397
3290,0.000136176
3291,0.000129683
3292,0.000127723
3293,0.000117793
3294,0.000117692
3295,0.000107411
3296,0.000103198
3297,9.70394E-05
3298,9.67176E-05
3299,9.44567E-05
3300,9.1987E-05
3301,8.94264E-05
3302,8.78477E-05
3303,8.57772E-05
3304,8.23573E-05
3305,8.39027E-05
3306,8.37613E-05
3307,8.13955E-05
3308,8.00291E-05
3309,7.9026E-05
3310,7.89639E-05
3311,8.12352E-05
3312,7.8938E-05
3313,7.83861E-05
3314,7.7953E-05
3315,7.81102E-05
3316,7.9502E-05
3317,7.78669E-05
3318,7.80885E-05
3319,7.73131E-05
3320,7.6184E-05
3321,7.97662E-05
3322,7.65721E-05
3323,7.71635E-05
3324,7.5257E-05
3325,7.86068E-05
3326,7.68638E-05
3327,7.94439E-05
3328,7.92053E-05
3329,7.52259E-05
3330,7.74796E-05
3331,7.88285E-05
3332,7.71046E-05
3333,8.09608E-05
3334,7.70403E-05
3335,7.96271E-05
3336,7.97659E-05
3337,8.13959E-05
3338,7.81917E-05
3339,8.39495E-05
3340,8.42059E-05
3341,7.96457E-05
3342,8.57367E-05
3343,8.54549E-05
3344,8.82681E-05
3345,8.50496E-05
3346,8.86127E-05
3347,9.12228E-05
3348,9.07456E-05
3349,9.10819E-05
3350,9.74577E-05
3351,0.000100929
3352,0.000102504
3353,9.92553E-05
3354,0.000104848
3355,0.000104208
3356,0.000105702
3357,0.000105552
3358,0.000110776
3359,0.000112098
3360,0.000112701
3361,0.000110973
3362,0.00011364
3363,0.000109813
3364,0.000109407
3365,0.00010845
3366,0.000105399
3367,0.0001051
3368,0.000102746
3369,9.55163E-05
3370,9.34515E-05
3371,8.95129E-05
3372,8.99521E-05
3373,8.85081E-05
3374,8.98328E-05
3375,8.5431E-05
3376,8.71116E-05
3377,8.29334E-05
3378,8.35277E-05
3379,8.06322E-05
3380,7.83975E-05
3381,7.6468E-05
3382,7.9326E-05
3383,7.49695E-05
3384,7.70832E-05
3385,7.51511E-05
3386,7.90306E-05
3387,7.65983E-05
3388,7.74126E-05
3389,7.66638E-05
3390,7.96859E-05
3391,7.5107E-05
3392,7.39289E-05
3393,7.38034E-05
3394,7.30982E-05
3395,7.45699E-05
3396,7.50582E-05
3397,7.50031E-05
3398,7.42685E-05
3399,7.70687E-05
3400,7.64218E-05
3401,7.83286E-05
3402,7.70943E-05
3403,7.67995E-05
3404,7.75004E-05
3405,7.26126E-05
3406,7.62723E-05
3407,7.92301E-05
3408,7.39683E-05
3409,7.51668E-05
3410,7.28616E-05
3411,7.78699E-05
3412,7.69533E-05
3413,7.5356E-05
3414,8.01721E-05
3415,7.82235E-05
3416,8.01037E-05
3417,7.91757E-05
3418,8.20779E-05
3419,8.27866E-05
3420,8.18805E-05
3421,8.7242E-05
3422,9.29094E-05
3423,9.44058E-05
3424,9.76965E-05
3425,0.000101404
3426,0.000108197
3427,0.000112311
3428,0.00011686
3429,0.000121482
3430,0.000126093
3431,0.000124308
3432,0.000124128
3433,0.000120209
3434,0.000123215
3435,0.000118925
3436,0.000121374
3437,0.000117401
3438,0.000115582
3439,0.000113298
3440,0.000117162
3441,0.000109028
3442,0.000106233
3443,9.86841E-05
3444,9.87039E-05
3445,9.14463E-05
3446,8.98739E-05
3447,8.67727E-05
3448,8.65707E-05
3449,8.19233E-05
3450,8.04493E-05
3451,7.75902E-05
3452,7.86827E-05
3453,7.78795E-05
3454,7.98428E-05
3455,7.47962E-05
3456,7.41639E-05
3457,7.55248E-05
3458,7.78794E-05
3459,7.63919E-05
3460,7.76769E-05
3461,7.83081E-05
3462,7.64347E-05
3463,7.51014E-05
3464,7.59912E-05
3465,7.72279E-05
3466,7.66894E-05
3467,8.01306E-05
3468,7.39575E-05
3469,7.57574E-05
3470,7.59832E-05
3471,7.5439E-05
3472,7.59695E-05
3473,7.8771E-05
3474,7.49344E-05
3475,7.3802E-05
3476,7.62465E-05
3477,7.54032E-05
3478,7.495E-05
3479,7.73554E-05
3480,8.04372E-05
3481,7.84517E-05
3482,7.78783E-05
3483,7.8411E-05
3484,7.92972E-05
3485,7.79689E-05
3486,8.21884E-05
3487,7.9982E-05
3488,7.99831E-05
3489,8.04123E-05
3490,7.66216E-05
3491,8.03082E-05
3492,8.33232E-05
3493,8.20832E-05
3494,8.88041E-05
3495,8.81232E-05
3496,9.01233E-05
3497,9.03193E-05
3498,9.52623E-05
3499,9.85002E-05
3500,0.000100655
3501,0.00010064
3502,0.000106676
3503,0.000110091
3504,0.000116314
3505,0.000115774
3506,0.00011786
3507,0.00011717
3508,0.000117815
3509,0.000114873
3510,0.000116126
3511,0.000112739
3512,0.000110378
3513,0.000104711
3514,0.000102874
3515,0.00010365
3516,0.00010504
3517,9.86802E-05
3518,9.73513E-05
3519,9.13559E-05
3520,9.59526E-05
3521,9.31179E-05
3522,9.22785E-05
3523,9.18367E-05
3524,8.99403E-05
3525,8.75868E-05
3526,8.50617E-05
3527,8.48328E-05
3528,8.71504E-05
3529,8.35352E-05
3530,8.19761E-05
3531,7.95675E-05
3532,7.54237E-05
3533,7.83112E-05
3534,7.84466E-05
3535,7.62542E-05
3536,7.84481E-05
3537,7.75544E-05
3538,7.49464E-05
3539,7.48413E-05
3540,7.62384E-05
3541,7.57271E-05
3542,7.50808E-05
3543,7.3283E-05
3544,7.26083E-05
3545,7.55559E-05
3546,7.64479E-05
3547,7.62935E-05
3548,7.66771E-05
3549,7.59207E-05
3550,7.65489E-05
3551,7.32201E-05
3552,7.43301E-05
3553,7.75344E-05
3554,7.3977E-05
3555,7.51231E-05
3556,7.51976E-05
3557,7.5772E-05
3558,7.50887E-05
3559,7.24605E-05
3560,7.75681E-05
3561,7.60337E-05
3562,7.79565E-05
3563,7.72745E-05
3564,8.00687E-05
3565,7.79781E-05
3566,7.9501E-05
3567,8.11579E-05
3568,8.34196E-05
3569,8.36281E-05
3570,8.89695E-05
3571,9.091E-05
3572,9.59381E-05
3573,9.26705E-05
3574,9.97142E-05
3575,0.000103968
3576,0.000111347
3577,0.000115721
3578,0.000119353
3579,0.000118197
3580,0.000121603
3581,0.000122954
3582,0.000119451
3583,0.000118645
3584,0.000121
3585,0.000119052
3586,0.000115226
3587,0.000110435
3588,0.000109569
3589,0.000101861
3590,0.00010089
3591,9.91294E-05
3592,9.70467E-05
3593,9.05507E-05
3594,8.9687E-05
3595,8.85166E-05
3596,8.63672E-05
3597,8.46958E-05
3598,8.13113E-05
3599,8.09691E-05
3600,8.16212E-05
3601,7.79383E-05
3602,7.78997E-05
3603,7.88716E-05
3604,7.67383E-05
3605,7.76683E-05
3606,7.77088E-05
3607,7.5497E-05
3608,7.61004E-05
3609,7.53595E-05
3610,7.70694E-05
3611,7.53942E-05
3612,7.60815E-05
3613,7.58142E-05
3614,7.37366E-05
3615,7.76337E-05
3616,7.71075E-05
3617,7.75179E-05
3618,7.91622E-05
3619,8.03832E-05
3620,7.88867E-05
3621,7.92761E-05
3622,7.92573E-05
3623,7.81858E-05
3624,7.72354E-05
3625,7.75853E-05
3626,7.8737E-05
3627,7.60676E-05
3628,7.86652E-05
3629,7.7264E-05
3630,7.95858E-05
3631,7.75217E-05
3632,7.76759E-05
3633,8.0558E-05
3634,8.01491E-05
3635,8.06392E-05
3636,7.87343E-05
3637,8.30842E-05
3638,8.45436E-05
3639,8.48624E-05
3640,8.77669E-05
3641,8.93167E-05
3642,9.34895E-05
3643,9.27577E-05
3644,9.75547E-05
3645,9.6971E-05
3646,0.000100475
3647,0.000105389
3648,0.000108298
3649,0.000106779
3650,0.000109228
3651,0.000112862
3652,0.000113459
3653,0.000112607
3654,0.000112354
3655,0.000109447
3656,0.000109653
3657,0.000106641
3658,0.000102769
3659,0.000100347
3660,0.000100699
3661,9.42197E-05
3662,9.37451E-05
3663,8.9806E-05
3664,8.93424E-05
3665,9.04679E-05
3666,8.83699E-05
3667,8.39075E-05
3668,8.54731E-05
3669,8.23641E-05
3670,8.07969E-05
3671,8.1151E-05
3672,7.8822E-05
3673,7.60079E-05
3674,8.08297E-05
3675,7.95413E-05
3676,8.04783E-05
3677,7.64469E-05
3678,7.7155E-05
3679,7.59519E-05
3680,7.40691E-05
3681,7.67951E-05
3682,7.63869E-05
3683,7.54685E-05
3684,7.67365E-05
3685,7.72199E-05
3686,7.90011E-05
3687,7.7255E-05
3688,7.94333E-05
3689,7.6737E-05
3690,7.53492E-05
3691,7.76775E-05
3692,7.68373E-05
3693,7.74724E-05
3694,8.33117E-05
3695,8.16101E-05
3696,8.04527E-05
3697,8.23027E-05
3698,7.7753E-05
3699,8.01755E-05
3700,8.15691E-05
3701,8.33585E-05
3702,8.7454E-05
3703,8.54599E-05
3704,8.85515E-05
3705,9.00006E-05
3706,9.62758E-05
3707,9.72818E-05
3708,9.87017E-05
3709,0.000103041
3710,0.000107132
3711,0.000109659
3712,0.000114162
3713,0.000115166
3714,0.000116848
3715,0.000114011
3716,0.00011335
3717,0.000111451
3718,0.000108957
3719,0.000105175
3720,0.000102764
3721,0.00010004
3722,0.000100203
3723,9.11889E-05
3724,9.12569E-05
3725,9.07934E-05
3726,8.69722E-05
3727,8.70986E-05
3728,8.37177E-05
3729,8.43769E-05
3730,8.1253E-05
3731,8.04161E-05
3732,8.19686E-05
3733,7.97348E-05
3734,8.1827E-05
3735,7.71146E-05
3736,7.94614E-05
3737,7.83194E-05
3738,7.64801E-05
3739,7.82344E-05
3740,7.59506E-05
3741,7.68782E-05
3742,7.59547E-05
3743,7.51149E-05
3744,7.23606E-05
3745,7.64781E-05
3746,7.49857E-05
3747,7.43384E-05
3748,7.33504E-05
3749,7.4396E-05
3750,7.15499E-05
3751,7.91528E-05
3752,7.64168E-05
3753,7.5053E-05
3754,7.42614E-05
3755,7.5464E-05
3756,7.64856E-05
3757,7.63592E-05
3758,7.64735E-05
3759,7.56569E-05
3760,7.65682E-05
3761,7.66487E-05
3762,8.10203E-05
3763,8.14642E-05
3764,8.39119E-05
3765,8.50015E-05
3766,8.68628E-05
3767,8.9376E-05
3768,9.33693E-05
3769,9.17825E-05
3770,9.4953E-05
3771,9.8871E-05
3772,0.000102215
3773,0.000100074
3774,0.000106119
3775,0.000106935
3776,0.000108193
3777,0.00010921
3778,0.000110907
3779,0.000112872
3780,0.00011183
3781,0.000109497
3782,0.000113687
3783,0.000108598
3784,0.000105767
3785,0.000101252
3786,0.000101863
3787,9.45184E-05
3788,9.39183E-05
3789,9.19667E-05
3790,9.00285E-05
3791,8.65062E-05
3792,8.49866E-05
3793,8.24975E-05
3794,8.16745E-05
3795,8.09692E-05
3796,8.31486E-05
3797,8.03442E-05
3798,8.12566E-05
3799,8.11903E-05
3800,7.70082E-05
3801,7.55276E-05
3802,7.75861E-05
3803,7.87211E-05
3804,7.75922E-05
3805,7.61374E-05
3806,7.47418E-05
3807,7.60407E-05
3808,7.9631E-05
3809,7.63523E-05
3810,7.98611E-05
3811,7.69179E-05
3812,7.75642E-05
3813,8.13314E-05
3814,8.06382E-05
3815,7.65178E-05
3816,8.01651E-05
3817,8.12187E-05
3818,7.88786E-05
3819,8.10844E-05
3820,8.10104E-05
3821,8.26004E-05
3822,8.50268E-05
3823,7.99717E-05
3824,8.3032E-05
3825,8.27657E-05
3826,8.27698E-05
3827,8.27467E-05
3828,8.43317E-05
3829,8.69537E-05
3830,8.53544E-05
3831,8.70555E-05
3832,8.95465E-05
3833,9.13247E-05
3834,9.43473E-05
3835,9.27784E-05
3836,9.84721E-05
3837,9.51364E-05
3838,9.65945E-05
3839,9.5425E-05
3840,9.43011E-05
3841,9.51771E-05
3842,9.7397E-05
3843,9.60291E-05
3844,9.31037E-05
3845,9.0724E-05
3846,8.8468E-05
3847,9.03514E-05
3848,8.63396E-05
3849,8.7761E-05
3850,8.65703E-05
3851,8.68697E-05
3852,9.05277E-05
3853,8.8501E-05
3854,8.61434E-05
3855,8.48342E-05
3856,8.29816E-05
3857,8.67456E-05
3858,8.64904E-05
3859,8.45427E-05
3860,8.65702E-05
3861,8.38196E-05
3862,8.13983E-05
3863,8.33272E-05
3864,8.38755E-05
3865,8.36258E-05
3866,8.34073E-05
3867,8.33788E-05
3868,8.69648E-05
3869,9.04986E-05
3870,8.79664E-05
3871,8.70291E-05
3872,8.6711E-05
3873,8.74655E-05
3874,9.11068E-05
3875,9.37182E-05
3876,8.90917E-05
3877,8.80134E-05
3878,8.56634E-05
3879,9.05065E-05
3880,8.50483E-05
3881,8.2373E-05
3882,8.28689E-05
3883,8.38062E-05
3884,8.46879E-05
3885,8.38842E-05
3886,8.93769E-05
3887,9.02133E-05
3888,9.10385E-05
3889,9.18913E-05
3890,9.48772E-05
3891,9.1892E-05
3892,9.28875E-05
3893,8.63356E-05
3894,9.12789E-05
3895,9.02493E-05
3896,8.78548E-05
3897,8.5883E-05
3898,8.79179E-05
3899,8.9243E-05
3900,8.79285E-05
3901,8.67184E-05
3902,8.83992E-05
3903,8.4746E-05
3904,8.54293E-05
3905,8.56138E-05
3906,8.83943E-05
3907,8.45886E-05
3908,8.38363E-05
3909,8.56265E-05
3910,8.65401E-05
3911,8.86288E-05
3912,8.5656E-05
3913,8.15509E-05
3914,8.02607E-05
3915,8.17742E-05
3916,8.05523E-05
3917,7.7097E-05
3918,8.36566E-05
3919,7.99815E-05
3920,7.89898E-05
3921,8.00353E-05
3922,8.37939E-05
3923,8.11168E-05
3924,8.4649E-05
3925,8.327E-05
3926,8.49581E-05
3927,8.48888E-05
3928,8.31384E-05
3929,7.74667E-05
3930,8.3981E-05
3931,8.50104E-05
3932,8.73096E-05
3933,8.61594E-05
3934,8.69782E-05
3935,8.86515E-05
3936,9.31487E-05
3937,9.02876E-05
3938,8.97599E-05
3939,9.31056E-05
3940,9.40795E-05
3941,9.15017E-05
3942,9.41334E-05
3943,9.25686E-05
3944,9.81771E-05
3945,9.6534E-05
3946,9.89734E-05
3947,9.64857E-05
3948,0.000100892
3949,9.7988E-05
3950,9.6037E-05
3951,9.43831E-05
3952,9.65541E-05
3953,9.27818E-05
3954,9.35738E-05
3955,9.0746E-05
3956,8.95878E-05
3957,8.88812E-05
3958,8.50543E-05
3959,8.49487E-05
3960,8.6992E-05
3961,8.19816E-05
3962,8.15016E-05
3963,7.75715E-05
3964,8.24037E-05
3965,8.12387E-05
3966,8.0767E-05
3967,7.89415E-05
3968,7.70402E-05
3969,7.62477E-05
3970,7.69662E-05
3971,7.82834E-05
3972,7.71108E-05
3973,7.79812E-05
3974,7.88475E-05
3975,7.7167E-05
3976,7.61057E-05
3977,7.48563E-05
3978,7.80797E-05
3979,7.77669E-05
3980,8.0224E-05
3981,7.92024E-05
3982,8.33815E-05
3983,8.01257E-05
3984,8.29427E-05
3985,8.40831E-05
3986,8.50346E-05
3987,8.18192E-05
3988,8.88737E-05
3989,8.73383E-05
3990,8.99621E-05
3991,8.57187E-05
3992,9.05954E-05
3993,9.06736E-05
3994,9.1051E-05
3995,9.50355E-05
3996,9.51499E-05
3997,9.28573E-05
3998,9.7191E-05
3999,9.5918E-05
4000,9.44489E-05
4001,9.32709E-05
4002,9.28471E-05
4003,9.48738E-05
4004,9.86312E-05
4005,9.36714E-05
4006,9.5007E-05
4007,9.29118E-05
4008,9.49314E-05
4009,9.34144E-05
4010,9.46343E-05
4011,9.09157E-05
4012,9.36905E-05
4013,9.28155E-05
4014,8.93169E-05
4015,8.56586E-05
4016,8.50984E-05
4017,8.4254E-05
4018,8.08491E-05
4019,8.23669E-05
4020,8.57567E-05
4021,8.03297E-05
4022,8.10219E-05
4023,8.0444E-05
4024,8.06866E-05
4025,8.1288E-05
4026,8.02614E-05
4027,7.91565E-05
4028,7.9235E-05
4029,7.66671E-05
4030,7.80103E-05
4031,7.86214E-05
4032,7.70243E-05
4033,7.74517E-05
4034,7.78163E-05
4035,7.89202E-05
4036,8.00705E-05
4037,7.69941E-05
4038,7.62305E-05
4039,7.75751E-05
4040,7.7242E-05
4041,7.90392E-05
4042,7.56366E-05
4043,7.7286E-05
4044,8.00799E-05
4045,7.92452E-05
4046,8.31237E-05
4047,8.24176E-05
4048,8.35828E-05
4049,8.63896E-05
4050,8.51638E-05
4051,8.66152E-05
4052,9.18589E-05
4053,8.84888E-05
4054,9.22796E-05
4055,9.32185E-05
4056,9.63487E-05
4057,0.000100778
4058,0.000100687
4059,9.89368E-05
4060,0.000100161
4061,9.91887E-05
4062,9.95753E-05
4063,9.69333E-05
4064,9.82235E-05
4065,9.73045E-05
4066,9.82575E-05
4067,9.61829E-05
4068,9.28921E-05
4069,9.44115E-05
4070,8.87753E-05
4071,8.89991E-05
4072,8.58196E-05
4073,8.62882E-05
4074,8.75114E-05
4075,8.80654E-05
4076,8.26378E-05
4077,8.19229E-05
4078,8.11131E-05
4079,8.0689E-05
4080,7.9815E-05
4081,8.10074E-05
4082,7.71736E-05
4083,7.74239E-05
4084,7.67899E-05
4085,7.6257E-05
4086,7.70256E-05
4087,7.59655E-05
4088,7.73866E-05
4089,7.54205E-05
4090,7.26357E-05
4091,7.19898E-05
4092,7.18023E-05
4093,7.25933E-05
4094,7.21959E-05
4095,7.37035E-05
4096,7.17891E-05
4097,7.56973E-05
4098,7.54614E-05
4099,7.35667E-05
4100,7.25394E-05
4101,7.43785E-05
4102,7.82055E-05
4103,7.74339E-05
4104,8.27371E-05
4105,8.05782E-05
4106,8.50157E-05
4107,8.66163E-05
4108,8.58671E-05
4109,9.08914E-05
4110,9.33668E-05
4111,9.71784E-05
4112,9.63088E-05
4113,0.000101984
4114,0.00010495
4115,0.000105457
4116,0.000108563
4117,0.000107132
4118,0.000110167
4119,0.000107996
4120,0.000107477
4121,0.000102445
4122,0.000103113
4123,9.44818E-05
4124,9.87463E-05
4125,9.75309E-05
4126,9.20567E-05
4127,9.04699E-05
4128,8.85037E-05
4129,8.61922E-05
4130,8.71008E-05
4131,8.37021E-05
4132,8.27637E-05
4133,8.22632E-05
4134,8.13481E-05
4135,8.15905E-05
4136,8.315E-05
4137,7.96955E-05
4138,7.77936E-05
4139,7.84499E-05
4140,7.71026E-05
4141,7.71092E-05
4142,8.22442E-05
4143,7.82955E-05
4144,7.6059E-05
4145,7.75814E-05
4146,7.6891E-05
4147,7.54878E-05
4148,7.49809E-05
4149,7.46547E-05
4150,7.62723E-05
4151,7.49591E-05
4152,7.59386E-05
4153,7.81017E-05
4154,7.77642E-05
4155,7.44421E-05
4156,7.47324E-05
4157,7.53929E-05
4158,7.84817E-05
4159,7.40179E-05
4160,7.73553E-05
4161,7.75692E-05
4162,7.85678E-05
4163,7.79302E-05
4164,7.65373E-05
4165,7.79101E-05
4166,7.85712E-05
4167,8.16944E-05
4168,8.03981E-05
4169,8.22763E-05
4170,8.44738E-05
4171,8.50467E-05
4172,8.73724E-05
4173,8.80571E-05
4174,9.18214E-05
4175,9.07188E-05
4176,9.94866E-05
4177,9.93425E-05
4178,0.000101939
4179,0.000103797
4180,0.000107933
4181,0.000106901
4182,0.000107207
4183,0.000105745
4184,0.000108699
4185,0.00010291
4186,0.000103276
4187,0.000101826
4188,0.000101712
4189,9.45225E-05
4190,9.76126E-05
4191,9.19651E-05
4192,9.2573E-05
4193,8.97149E-05
4194,8.81447E-05
4195,8.66745E-05
4196,8.3553E-05
4197,8.32402E-05
4198,8.28949E-05
4199,8.35626E-05
4200,7.99526E-05
4201,8.15282E-05
4202,8.1953E-05
4203,7.91095E-05
4204,7.99375E-05
4205,7.97345E-05
4206,7.7589E-05
4207,7.43092E-05
4208,7.51169E-05
4209,7.29924E-05
4210,7.5434E-05
4211,7.58232E-05
4212,7.31167E-05
4213,7.61008E-05
4214,7.52941E-05
4215,7.77258E-05
4216,7.57803E-05
4217,7.36111E-05
4218,7.34236E-05
4219,7.18157E-05
4220,7.53447E-05
4221,7.76598E-05
4222,7.21697E-05
4223,7.39995E-05
4224,7.52848E-05
4225,7.80889E-05
4226,7.78091E-05
4227,7.97128E-05
4228,7.83873E-05
4229,8.12183E-05
4230,8.15224E-05
4231,8.11398E-05
4232,8.28822E-05
4233,8.32915E-05
4234,8.7088E-05
4235,8.8945E-05
4236,9.68345E-05
4237,9.41401E-05
4238,9.93383E-05
4239,9.87376E-05
4240,0.000101834
4241,0.000103337
4242,0.00010567
4243,0.000103733
4244,0.000103389
4245,0.000103124
4246,0.000102714
4247,9.72091E-05
4248,9.69899E-05
4249,9.33316E-05
4250,9.31673E-05
4251,9.0201E-05
4252,8.82115E-05
4253,8.88916E-05
4254,8.43394E-05
4255,8.38872E-05
4256,8.22775E-05
4257,8.02427E-05
4258,8.28742E-05
4259,7.68765E-05
4260,7.79589E-05
4261,7.70546E-05
4262,7.72429E-05
4263,7.59705E-05
4264,7.59606E-05
4265,7.71151E-05
4266,7.35235E-05
4267,7.74572E-05
4268,7.69637E-05
4269,7.79086E-05
4270,7.36924E-05
4271,7.66201E-05
4272,7.70934E-05
4273,7.70846E-05
4274,7.70485E-05
4275,8.04285E-05
4276,7.95598E-05
4277,7.9476E-05
4278,7.95342E-05
4279,8.20476E-05
4280,8.34594E-05
4281,8.64197E-05
4282,8.46522E-05
4283,8.48137E-05
4284,9.13004E-05
4285,8.39477E-05
4286,8.9358E-05
4287,8.80234E-05
4288,8.80733E-05
4289,8.81611E-05
4290,8.66231E-05
4291,8.84762E-05
4292,8.66697E-05
4293,8.75115E-05
4294,9.11459E-05
4295,8.66502E-05
4296,8.55263E-05
4297,8.918E-05
4298,9.05891E-05
4299,9.10626E-05
4300,9.32239E-05
4301,8.78232E-05
4302,8.88757E-05
4303,9.02062E-05
4304,9.35827E-05
4305,9.31348E-05
4306,8.88587E-05
4307,8.70518E-05
4308,8.8975E-05
4309,8.4792E-05
4310,8.56436E-05
4311,8.67626E-05
4312,8.33098E-05
4313,8.10502E-05
4314,8.21155E-05
4315,8.18538E-05
4316,8.08811E-05
4317,8.16189E-05
4318,8.12283E-05
4319,8.08599E-05
4320,8.14962E-05
4321,8.17705E-05
4322,7.9799E-05
4323,8.03589E-05
4324,7.92172E-05
4325,7.8941E-05
4326,7.79433E-05
4327,7.87233E-05
4328,7.92852E-05
4329,7.83819E-05
4330,7.81271E-05
4331,7.93168E-05
4332,7.85097E-05
4333,7.75253E-05
4334,7.7821E-05
4335,8.1027E-05
4336,8.20818E-05
4337,8.35416E-05
4338,8.52852E-05
4339,8.60478E-05
4340,8.74258E-05
4341,8.8572E-05
4342,9.30525E-05
4343,9.52868E-05
4344,9.63117E-05
4345,9.51908E-05
4346,9.52764E-05
4347,9.84977E-05
4348,9.77395E-05
4349,9.50035E-05
4350,9.48896E-05
4351,9.12069E-05
4352,9.37665E-05
4353,8.96461E-05
4354,8.9568E-05
4355,8.55723E-05
4356,8.69329E-05
4357,8.64423E-05
4358,8.76977E-05
4359,8.70696E-05
4360,8.65403E-05
4361,8.04637E-05
4362,8.29929E-05
4363,7.8738E-05
4364,8.13205E-05
4365,7.9682E-05
4366,8.31584E-05
4367,8.14791E-05
4368,8.16551E-05
4369,8.09163E-05
4370,8.04524E-05
4371,7.89227E-05
4372,7.80022E-05
4373,7.83587E-05
4374,8.02094E-05
4375,7.67706E-05
4376,7.39896E-05
4377,7.50813E-05
4378,7.56541E-05
4379,7.58565E-05
4380,7.71839E-05
4381,7.47216E-05
4382,7.51857E-05
4383,7.70342E-05
4384,7.49532E-05
4385,7.54391E-05
4386,7.61733E-05
4387,8.10177E-05
4388,8.02817E-05
4389,7.8652E-05
4390,7.9696E-05
4391,8.01965E-05
4392,8.15139E-05
4393,8.42374E-05
4394,8.08626E-05
4395,8.25648E-05
4396,8.16129E-05
4397,8.35377E-05
4398,8.27214E-05
4399,8.62106E-05
4400,8.90181E-05
4401,8.891E-05
4402,9.03748E-05
4403,9.29263E-05
4404,9.2201E-05
4405,9.30769E-05
4406,9.42922E-05
4407,9.25308E-05
4408,9.23186E-05
4409,9.49143E-05
4410,9.29633E-05
4411,9.18635E-05
4412,9.19282E-05
4413,9.14385E-05
4414,9.0533E-05
4415,8.84968E-05
4416,8.7664E-05
4417,8.8404E-05
4418,9.01865E-05
4419,9.30396E-05
4420,9.42712E-05
4421,9.32562E-05
4422,8.93334E-05
4423,8.93098E-05
4424,8.85709E-05
4425,9.02263E-05
4426,8.79365E-05
4427,8.69744E-05
4428,8.85547E-05
4429,8.46342E-05
4430,8.61999E-05
4431,8.43172E-05
4432,8.4232E-05
4433,8.02585E-05
4434,7.95076E-05
4435,7.76949E-05
4436,7.67784E-05
4437,7.65288E-05
4438,7.87806E-05
4439,7.55185E-05
4440,7.59267E-05
4441,7.62328E-05
4442,7.34773E-05
4443,7.57907E-05
4444,7.34773E-05
4445,7.20991E-05
4446,7.46425E-05
4447,7.47221E-05
4448,7.29683E-05
4449,7.54521E-05
4450,7.41918E-05
4451,7.39468E-05
4452,7.52864E-05
4453,7.61239E-05
4454,7.54214E-05
4455,7.45381E-05
4456,7.33144E-05
4457,7.44316E-05
4458,7.31943E-05
4459,7.76205E-05
4460,7.69971E-05
4461,7.83141E-05
4462,8.2721E-05
4463,7.90535E-05
4464,8.27264E-05
4465,8.19397E-05
4466,8.43601E-05
4467,8.87321E-05
4468,9.14932E-05
4469,9.54185E-05
4470,9.58353E-05
4471,9.82112E-05
4472,0.000102692
4473,0.000104137
4474,0.000106925
4475,0.000107187
4476,0.00011314
4477,0.000114853
4478,0.00011437
4479,0.000108738
4480,0.000110737
4481,0.00010601
4482,0.000107269
4483,0.000101145
4484,9.91659E-05
4485,9.39784E-05
4486,9.18574E-05
4487,8.7036E-05
4488,8.7722E-05
4489,8.5691E-05
4490,8.03026E-05
4491,8.14896E-05
4492,8.36961E-05
4493,8.41014E-05
4494,7.86307E-05
4495,7.98174E-05
4496,7.83751E-05
4497,8.00311E-05
4498,7.83675E-05
4499,7.51036E-05
4500,7.17139E-05
4501,7.42752E-05
4502,7.16755E-05
4503,7.06206E-05
4504,7.60669E-05
4505,7.26336E-05
4506,7.16887E-05
4507,7.48249E-05
4508,7.37449E-05
4509,7.0956E-05
4510,6.97131E-05
4511,7.33726E-05
4512,7.36766E-05
4513,7.04088E-05
4514,7.19958E-05
4515,7.38301E-05
4516,7.16312E-05
4517,7.22084E-05
4518,7.38687E-05
4519,7.02716E-05
4520,7.3778E-05
4521,7.07952E-05
4522,7.31262E-05
4523,7.20509E-05
4524,7.39871E-05
4525,7.49766E-05
4526,7.58316E-05
4527,7.24861E-05
4528,7.61294E-05
4529,7.87686E-05
4530,7.96603E-05
4531,7.86218E-05
4532,8.35667E-05
4533,8.27389E-05
4534,8.35005E-05
4535,8.61628E-05
4536,8.7226E-05
4537,8.98836E-05
4538,9.21854E-05
4539,9.51873E-05
4540,9.51077E-05
4541,9.52525E-05
4542,9.78198E-05
4543,9.7504E-05
4544,0.000100348
4545,0.000101402
4546,0.000100314
4547,0.000101827
4548,0.000101945
4549,0.000100322
4550,0.000101403
4551,0.000101088
4552,9.83252E-05
4553,9.58166E-05
4554,9.60336E-05
4555,9.19248E-05
4556,9.03052E-05
4557,8.77881E-05
4558,8.28502E-05
4559,8.37243E-05
4560,8.20138E-05
4561,8.03423E-05
4562,8.2597E-05
4563,7.85531E-05
4564,7.85758E-05
4565,7.88929E-05
4566,7.87678E-05
4567,7.86055E-05
4568,7.98905E-05
4569,7.85345E-05
4570,7.38088E-05
4571,7.5401E-05
4572,7.3181E-05
4573,7.28512E-05
4574,7.3546E-05
4575,7.44681E-05
4576,7.77701E-05
4577,7.26136E-05
4578,7.66404E-05
4579,7.7275E-05
4580,7.71123E-05
4581,7.74794E-05
4582,7.87366E-05
4583,7.76347E-05
4584,7.49491E-05
4585,7.7823E-05
4586,7.80515E-05
4587,7.85277E-05
4588,7.94771E-05
4589,8.00533E-05
4590,7.75301E-05
4591,7.52007E-05
4592,7.71901E-05
4593,7.79691E-05
4594,8.0739E-05
4595,8.24687E-05
4596,8.31157E-05
4597,8.5771E-05
4598,8.82863E-05
4599,9.23966E-05
4600,9.10296E-05
4601,9.06213E-05
4602,9.52131E-05
4603,9.59116E-05
4604,9.63081E-05
4605,9.45305E-05
4606,9.47426E-05
4607,9.58678E-05
4608,9.66466E-05
4609,9.42623E-05
4610,8.98344E-05
4611,8.88418E-05
4612,8.88966E-05
4613,8.91776E-05
4614,8.73617E-05
4615,9.07699E-05
4616,8.76532E-05
4617,8.86956E-05
4618,8.76637E-05
4619,8.5911E-05
4620,8.55404E-05
4621,8.63412E-05
4622,8.55563E-05
4623,8.37926E-05
4624,8.14307E-05
4625,8.18602E-05
4626,8.09508E-05
4627,8.2224E-05
4628,8.0893E-05
4629,7.63646E-05
4630,7.79236E-05
4631,7.47213E-05
4632,7.48169E-05
4633,7.48256E-05
4634,7.39167E-05
4635,7.57129E-05
4636,7.59561E-05
4637,7.44005E-05
4638,7.51891E-05
4639,7.4913E-05
4640,7.55082E-05
4641,7.47767E-05
4642,7.56623E-05
4643,7.43552E-05
4644,7.53057E-05
4645,7.67379E-05
4646,7.69534E-05
4647,7.66681E-05
4648,7.69117E-05
4649,7.66276E-05
4650,7.82944E-05
4651,7.64156E-05
4652,7.99304E-05
4653,8.07643E-05
4654,8.10056E-05
4655,8.07757E-05
4656,8.23808E-05
4657,8.33204E-05
4658,8.03771E-05
4659,8.13783E-05
4660,8.27059E-05
4661,8.27443E-05
4662,8.54314E-05
4663,8.61767E-05
4664,8.9697E-05
4665,8.95962E-05
4666,9.28918E-05
4667,9.4648E-05
4668,9.60414E-05
4669,9.58372E-05
4670,9.81411E-05
4671,9.8219E-05
4672,9.67041E-05
4673,9.44534E-05
4674,9.37973E-05
4675,9.60916E-05
4676,9.83343E-05
4677,9.69505E-05
4678,9.6976E-05
4679,9.31561E-05
4680,9.05079E-05
4681,9.24826E-05
4682,8.84795E-05
4683,8.60638E-05
4684,8.69831E-05
4685,8.38464E-05
4686,8.52592E-05
4687,8.28428E-05
4688,8.51636E-05
4689,8.35858E-05
4690,8.14225E-05
4691,7.86468E-05
4692,7.67911E-05
4693,8.38036E-05
4694,7.91091E-05
4695,7.5581E-05
4696,7.54331E-05
4697,7.29574E-05
4698,7.35712E-05
4699,7.55362E-05
4700,7.26887E-05
4701,7.19226E-05
4702,7.32524E-05
4703,7.36623E-05
4704,6.93433E-05
4705,6.922E-05
4706,6.99511E-05
4707,7.188E-05
4708,7.17067E-05
4709,7.03574E-05
4710,7.09432E-05
4711,7.24205E-05
4712,7.30299E-05
4713,7.34015E-05
4714,7.1868E-05
4715,7.06126E-05
4716,7.23258E-05
4717,7.53752E-05
4718,7.54995E-05
4719,7.57498E-05
4720,7.43361E-05
4721,7.61493E-05
4722,7.90553E-05
4723,7.82845E-05
4724,7.70926E-05
4725,7.75929E-05
4726,7.89915E-05
4727,8.22757E-05
4728,8.20754E-05
4729,8.54506E-05
4730,8.81426E-05
4731,9.24905E-05
4732,9.51346E-05
4733,9.93053E-05
4734,0.000101373
4735,0.000105588
4736,0.000110046
4737,0.000108111
4738,0.000113092
4739,0.000109945
4740,0.000106077
4741,0.000102845
4742,0.000100964
4743,0.000100643
4744,9.64091E-05
4745,9.302E-05
4746,9.19656E-05
4747,8.81291E-05
4748,9.01868E-05
4749,8.77374E-05
4750,8.82261E-05
4751,8.41611E-05
4752,8.54325E-05
4753,8.24518E-05
4754,8.07897E-05
4755,7.70576E-05
4756,8.00094E-05
4757,7.71652E-05
4758,7.83871E-05
4759,7.6101E-05
4760,7.44505E-05
4761,7.76537E-05
4762,7.8451E-05
4763,7.58803E-05
4764,7.41302E-05
4765,7.56477E-05
4766,7.44531E-05
4767,7.65457E-05
4768,7.23971E-05
4769,7.2534E-05
4770,7.13142E-05
4771,7.20175E-05
4772,7.14522E-05
4773,7.01447E-05
4774,6.99346E-05
4775,6.92479E-05
4776,7.0031E-05
4777,6.98134E-05
4778,7.34914E-05
4779,7.07231E-05
4780,7.05392E-05
4781,6.7899E-05
4782,6.93368E-05
4783,7.16393E-05
4784,7.12065E-05
4785,6.97044E-05
4786,6.83865E-05
4787,6.91925E-05
4788,7.19705E-05
4789,7.29529E-05
4790,7.18688E-05
4791,7.37888E-05
4792,7.17893E-05
4793,7.37221E-05
4794,7.28038E-05
4795,7.44856E-05
4796,7.40355E-05
4797,7.82751E-05
4798,7.98139E-05
4799,7.88092E-05
4800,8.16951E-05
4801,8.37561E-05
4802,8.97179E-05
4803,9.272E-05
4804,9.41948E-05
4805,9.58072E-05
4806,9.89217E-05
4807,0.000103688
4808,0.00010529
4809,0.000106138
4810,0.000110738
4811,0.000109841
4812,0.000110374
4813,0.000111611
4814,0.000111682
4815,0.000109104
4816,0.00010691
4817,0.00010784
4818,0.000101684
4819,9.76295E-05
4820,9.82714E-05
4821,9.23124E-05
4822,8.80214E-05
4823,8.45171E-05
4824,8.29622E-05
4825,8.04837E-05
4826,7.92426E-05
4827,7.81885E-05
4828,7.94287E-05
4829,7.56145E-05
4830,7.3744E-05
4831,7.102E-05
4832,7.29434E-05
4833,7.20635E-05
4834,7.14757E-05
4835,7.17453E-05
4836,7.3376E-05
4837,6.99098E-05
4838,7.00139E-05
4839,6.97991E-05
4840,7.21107E-05
4841,6.85086E-05
4842,7.21536E-05
4843,7.04231E-05
4844,7.14776E-05
4845,7.1533E-05
4846,6.97588E-05
4847,7.07845E-05
4848,6.78493E-05
4849,6.93617E-05
4850,7.12183E-05
4851,7.25711E-05
4852,7.0848E-05
4853,6.81369E-05
4854,6.95964E-05
4855,7.36794E-05
4856,7.05522E-05
4857,7.1827E-05
4858,7.13778E-05
4859,7.28623E-05
4860,7.46542E-05
4861,7.53244E-05
4862,7.3252E-05
4863,7.2496E-05
4864,7.6911E-05
4865,7.67637E-05
4866,8.13462E-05
4867,8.536E-05
4868,8.90712E-05
4869,9.13275E-05
4870,9.24052E-05
4871,9.33838E-05
4872,9.39991E-05
4873,9.84143E-05
4874,0.000101636
4875,0.000103379
4876,0.000105324
4877,0.000106525
4878,0.000106154
4879,0.000101175
4880,0.000104305
4881,0.000104249
4882,0.000105237
4883,0.000106092
4884,0.000103074
4885,0.000100778
4886,0.000101336
4887,9.67032E-05
4888,9.85674E-05
4889,9.33845E-05
4890,9.22569E-05
4891,8.96419E-05
4892,8.55035E-05
4893,8.13312E-05
4894,8.4619E-05
4895,8.18088E-05
4896,7.6644E-05
4897,7.68237E-05
4898,7.33334E-05
4899,7.21828E-05
4900,7.23278E-05
4901,6.98016E-05
4902,7.06659E-05
4903,7.07998E-05
4904,7.18666E-05
4905,7.16708E-05
4906,7.19363E-05
4907,7.11351E-05
4908,6.95005E-05
4909,6.9499E-05
4910,6.70673E-05
4911,7.18571E-05
4912,7.18398E-05
4913,6.68117E-05
4914,7.06588E-05
4915,7.02531E-05
4916,7.20074E-05
4917,6.88223E-05
4918,6.99725E-05
4919,6.89879E-05
4920,6.90394E-05
4921,7.07784E-05
4922,6.85271E-05
4923,6.85903E-05
4924,6.92865E-05
4925,6.9359E-05
4926,6.89174E-05
4927,6.97706E-05
4928,7.06608E-05
4929,7.25488E-05
4930,6.86237E-05
4931,7.12595E-05
4932,7.07599E-05
4933,7.3179E-05
4934,7.37951E-05
4935,7.29526E-05
4936,7.60411E-05
4937,7.70119E-05
4938,7.72657E-05
4939,8.20311E-05
4940,8.21351E-05
4941,8.22198E-05
4942,8.62391E-05
4943,8.95813E-05
4944,9.04638E-05
4945,9.55128E-05
4946,9.61996E-05
4947,0.000100964
4948,0.000107132
4949,0.000108794
4950,0.000110767
4951,0.000111858
4952,0.000112724
4953,0.000110524
4954,0.000111485
4955,0.000109411
4956,0.000111278
4957,0.000106038
4958,0.00010202
4959,9.52568E-05
4960,9.45616E-05
4961,9.0119E-05
4962,9.15613E-05
4963,8.44409E-05
4964,8.30254E-05
4965,7.85595E-05
4966,7.98696E-05
4967,7.81762E-05
4968,7.83889E-05
4969,7.74852E-05
4970,7.6025E-05
4971,7.60284E-05
4972,7.53025E-05
4973,7.32943E-05
4974,7.48087E-05
4975,7.10358E-05
4976,7.10102E-05
4977,7.1605E-05
4978,7.37973E-05
4979,7.21659E-05
4980,7.36396E-05
4981,7.03967E-05
4982,7.23795E-05
4983,7.22881E-05
4984,7.14697E-05
4985,7.25363E-05
4986,7.15211E-05
4987,7.11944E-05
4988,7.13072E-05
4989,7.46233E-05
4990,7.17085E-05
4991,7.40943E-05
4992,7.37055E-05
4993,7.60424E-05
4994,7.41244E-05
4995,7.78648E-05
4996,7.28312E-05
4997,7.67514E-05
4998,7.87912E-05
4999,7.6719E-05
5000,7.64426E-05
5001,7.86226E-05
5002,7.71221E-05
5003,7.84863E-05
5004,8.05442E-05
5005,7.85351E-05
5006,8.36007E-05
5007,8.39783E-05
5008,8.63154E-05
5009,8.53031E-05
5010,8.74499E-05
5011,8.48296E-05
5012,8.64086E-05
5013,8.63322E-05
5014,8.85162E-05
5015,8.9299E-05
5016,9.29818E-05
5017,9.03703E-05
5018,9.17213E-05
5019,9.11933E-05
5020,9.16189E-05
5021,9.14939E-05
5022,9.51317E-05
5023,9.25963E-05
5024,9.17703E-05
5025,8.85343E-05
5026,8.71069E-05
5027,8.60512E-05
5028,8.27835E-05
5029,8.21101E-05
5030,8.14987E-05
5031,7.52156E-05
5032,7.84925E-05
5033,7.64931E-05
5034,7.79304E-05
5035,7.45022E-05
5036,7.34205E-05
5037,7.45844E-05
5038,7.16046E-05
5039,7.34761E-05
5040,7.44826E-05
5041,7.29189E-05
5042,7.43582E-05
5043,7.72337E-05
5044,7.63259E-05
5045,7.77772E-05
5046,7.75129E-05
5047,7.69137E-05
5048,7.84748E-05
5049,8.01778E-05
5050,8.09943E-05
5051,8.18267E-05
5052,8.26967E-05
5053,8.28027E-05
5054,8.18069E-05
5055,8.38213E-05
5056,8.50432E-05
5057,8.84766E-05
5058,8.8496E-05
5059,8.78315E-05
5060,8.54601E-05
5061,8.69395E-05
5062,8.92924E-05
5063,8.91197E-05
5064,8.95714E-05
5065,8.61352E-05
5066,8.55816E-05
5067,8.35689E-05
5068,8.25492E-05
5069,8.40996E-05
5070,8.29653E-05
5071,8.10743E-05
5072,8.26293E-05
5073,8.09728E-05
5074,8.18504E-05
5075,7.95283E-05
5076,7.99542E-05
5077,7.80868E-05
5078,8.281E-05
5079,7.85264E-05
5080,7.97766E-05
5081,8.25903E-05
5082,7.94489E-05
5083,8.12674E-05
5084,7.9474E-05
5085,8.01882E-05
5086,8.08541E-05
5087,7.7936E-05
5088,7.9463E-05
5089,7.73088E-05
5090,7.64747E-05
5091,7.79763E-05
5092,7.36887E-05
5093,7.45967E-05
5094,7.34729E-05
5095,7.64304E-05
5096,7.38822E-05
5097,7.86373E-05
5098,7.732E-05
5099,7.85207E-05
5100,7.57189E-05
5101,7.51352E-05
5102,7.77336E-05
5103,7.65922E-05
5104,7.6039E-05
5105,7.54489E-05
5106,7.62468E-05
5107,8.00048E-05
5108,7.96785E-05
5109,8.0448E-05
5110,8.44586E-05
5111,8.28496E-05
5112,8.56741E-05
5113,8.68525E-05
5114,8.89674E-05
5115,8.96836E-05
5116,8.59799E-05
5117,8.77952E-05
5118,9.00526E-05
5119,8.88795E-05
5120,8.90077E-05
5121,9.06194E-05
5122,9.23158E-05
5123,8.95406E-05
5124,9.27419E-05
5125,9.13724E-05
5126,9.11272E-05
5127,8.93465E-05
5128,8.98346E-05
5129,8.79576E-05
5130,8.56285E-05
5131,8.72296E-05
5132,8.52128E-05
5133,8.23562E-05
5134,8.50587E-05
5135,8.38858E-05
5136,8.38151E-05
5137,8.2316E-05
5138,8.24355E-05
5139,8.29986E-05
5140,7.9495E-05
5141,7.75773E-05
5142,7.96769E-05
5143,7.86567E-05
5144,7.79624E-05
5145,7.75469E-05
5146,7.78519E-05
5147,7.68875E-05
5148,7.6798E-05
5149,7.65193E-05
5150,7.56128E-05
5151,7.303E-05
5152,7.66196E-05
5153,7.50478E-05
5154,7.44724E-05
5155,7.2131E-05
5156,7.30485E-05
5157,7.18753E-05
5158,7.11797E-05
5159,7.11672E-05
5160,7.10202E-05
5161,7.44419E-05
5162,7.28292E-05
5163,7.16066E-05
5164,7.3226E-05
5165,7.51043E-05
5166,7.6549E-05
5167,7.32649E-05
5168,7.44075E-05
5169,7.36859E-05
5170,7.32041E-05
5171,7.36144E-05
5172,7.5436E-05
5173,7.66068E-05
5174,7.61347E-05
5175,7.78963E-05
5176,8.00552E-05
5177,8.24234E-05
5178,8.52302E-05
5179,8.79372E-05
5180,8.88507E-05
5181,8.45832E-05
5182,8.59031E-05
5183,8.77799E-05
5184,8.99024E-05
5185,8.85462E-05
5186,8.86301E-05
5187,8.6166E-05
5188,8.57223E-05
5189,8.57242E-05
5190,8.76383E-05
5191,8.71919E-05
5192,8.72136E-05
5193,8.98927E-05
5194,8.8549E-05
5195,8.73946E-05
5196,8.77498E-05
5197,8.44667E-05
5198,8.09865E-05
5199,8.21262E-05
5200,8.33663E-05
5201,8.24053E-05
5202,8.05561E-05
5203,7.94102E-05
5204,7.78999E-05
5205,8.00759E-05
5206,8.12218E-05
5207,8.24332E-05
5208,8.11179E-05
5209,7.77156E-05
5210,7.79236E-05
5211,7.86102E-05
5212,7.93777E-05
5213,7.90081E-05
5214,7.76764E-05
5215,7.67316E-05
5216,7.7649E-05
5217,7.91615E-05
5218,7.74569E-05
5219,7.86099E-05
5220,7.75808E-05
5221,8.05145E-05
5222,8.0662E-05
5223,8.01542E-05
5224,8.068E-05
5225,7.72376E-05
5226,7.85914E-05
5227,7.84636E-05
5228,7.92763E-05
5229,8.05408E-05
5230,7.91296E-05
5231,7.97421E-05
5232,7.77419E-05
5233,7.75688E-05
5234,7.51244E-05
5235,7.99114E-05
5236,7.66505E-05
5237,7.74221E-05
5238,7.72012E-05
5239,7.48648E-05
5240,7.76224E-05
5241,7.63507E-05
5242,7.95365E-05
5243,7.97525E-05
5244,7.91682E-05
5245,7.73113E-05
5246,8.14648E-05
5247,8.03922E-05
5248,8.05174E-05
5249,7.72338E-05
5250,8.15202E-05
5251,8.11183E-05
5252,8.23431E-05
5253,7.92534E-05
5254,8.00059E-05
5255,7.93914E-05
5256,8.34009E-05
5257,8.13147E-05
5258,8.3803E-05
5259,8.6469E-05
5260,8.62531E-05
5261,8.49424E-05
5262,8.80872E-05
5263,8.84326E-05
5264,8.91926E-05
5265,8.86811E-05
5266,9.09568E-05
5267,8.93473E-05
5268,8.93426E-05
5269,8.93046E-05
5270,8.93746E-05
5271,9.14098E-05
5272,9.05236E-05
5273,8.70165E-05
5274,8.42079E-05
5275,8.72848E-05
5276,8.42103E-05
5277,8.06814E-05
5278,8.0207E-05
5279,7.97426E-05
5280,7.58238E-05
5281,7.78656E-05
5282,7.37153E-05
5283,7.52255E-05
5284,7.63709E-05
5285,7.59262E-05
5286,7.47738E-05
5287,7.49883E-05
5288,7.55177E-05
5289,7.44666E-05
5290,7.25542E-05
5291,7.42158E-05
5292,7.44837E-05
5293,7.54935E-05
5294,7.22278E-05
5295,7.17516E-05
5296,7.34153E-05
5297,7.84281E-05
5298,7.58119E-05
5299,7.47966E-05
5300,7.53203E-05
5301,7.46175E-05
5302,7.54176E-05
5303,7.43973E-05
5304,7.53738E-05
5305,7.67077E-05
5306,7.82772E-05
5307,7.64068E-05
5308,7.86931E-05
5309,7.80513E-05
5310,8.20216E-05
5311,8.07957E-05
5312,7.81604E-05
5313,8.01411E-05
5314,7.9728E-05
5315,7.88858E-05
5316,8.06874E-05
5317,7.89033E-05
5318,8.19482E-05
5319,8.29813E-05
5320,8.29482E-05
5321,8.66605E-05
5322,8.75143E-05
5323,8.60771E-05
5324,8.87021E-05
5325,8.96204E-05
5326,9.04723E-05
5327,9.24735E-05
5328,9.26887E-05
5329,9.26716E-05
5330,8.95614E-05
5331,8.91528E-05
5332,8.72296E-05
5333,8.82955E-05
5334,8.84313E-05
5335,8.95713E-05
5336,9.08911E-05
5337,8.70839E-05
5338,8.71928E-05
5339,8.28859E-05
5340,8.26836E-05
5341,7.98311E-05
5342,8.05081E-05
5343,7.80081E-05
5344,7.67292E-05
5345,7.60685E-05
5346,7.62116E-05
5347,7.51171E-05
5348,7.65966E-05
5349,7.75751E-05
5350,7.55263E-05
5351,7.41615E-05
5352,7.16725E-05
5353,7.07674E-05
5354,7.07474E-05
5355,7.10824E-05
5356,6.90503E-05
5357,7.14457E-05
5358,7.20184E-05
5359,7.27026E-05
5360,7.11801E-05
5361,7.24853E-05
5362,7.64277E-05
5363,7.51234E-05
5364,7.30241E-05
5365,7.30859E-05
5366,7.41231E-05
5367,7.81286E-05
5368,7.77755E-05
5369,8.0145E-05
5370,8.27701E-05
5371,8.35829E-05
5372,8.76831E-05
5373,8.44361E-05
5374,8.31461E-05
5375,8.14582E-05
5376,8.45458E-05
5377,8.48708E-05
5378,8.7752E-05
5379,8.34121E-05
5380,9.02395E-05
5381,8.70027E-05
5382,9.16919E-05
5383,9.01739E-05
5384,9.02187E-05
5385,8.58956E-05
5386,8.96669E-05
5387,8.71311E-05
5388,8.66799E-05
5389,8.33288E-05
5390,8.17089E-05
5391,8.43467E-05
5392,8.20484E-05
5393,7.91421E-05
5394,8.10035E-05
5395,7.91712E-05
5396,7.74962E-05
5397,7.92916E-05
5398,7.66343E-05
5399,7.71842E-05
5400,7.50695E-05
5401,7.48622E-05
5402,7.57227E-05
5403,7.63758E-05
5404,7.58408E-05
5405,7.42133E-05
5406,7.38662E-05
5407,7.14812E-05
5408,7.4625E-05
5409,7.49674E-05
5410,7.26503E-05
5411,7.34999E-05
5412,7.36455E-05
5413,7.12497E-05
5414,7.20141E-05
5415,7.10345E-05
5416,7.0702E-05
5417,7.07538E-05
5418,7.36989E-05
5419,7.46625E-05
5420,7.44193E-05
5421,7.67155E-05
5422,7.67446E-05
5423,7.55804E-05
5424,7.54973E-05
5425,7.74534E-05
5426,7.82154E-05
5427,7.89757E-05
5428,7.89747E-05
5429,8.0258E-05
5430,8.13707E-05
5431,8.10952E-05
5432,8.08752E-05
5433,8.36957E-05
5434,8.24979E-05
5435,8.33274E-05
5436,8.51612E-05
5437,8.38197E-05
5438,8.51968E-05
5439,8.34041E-05
5440,8.38738E-05
5441,8.28461E-05
5442,8.63937E-05
5443,8.43866E-05
5444,8.75893E-05
5445,8.82349E-05
5446,8.66227E-05
5447,8.33116E-05
5448,8.97764E-05
5449,8.58253E-05
5450,8.77303E-05
5451,8.72243E-05
5452,8.64763E-05
5453,8.78837E-05
5454,8.74238E-05
5455,8.99581E-05
5456,8.83746E-05
5457,8.9783E-05
5458,9.0474E-05
5459,8.78239E-05
5460,8.39012E-05
5461,8.19151E-05
5462,8.15863E-05
5463,7.95348E-05
5464,7.9218E-05
5465,7.60553E-05
5466,7.94089E-05
5467,7.66074E-05
5468,7.60578E-05
5469,7.44234E-05
5470,7.39421E-05
5471,7.3982E-05
5472,7.40365E-05
5473,7.25866E-05
5474,7.0001E-05
5475,8.00576E-05
5476,7.78078E-05
5477,9.45258E-05
5478,0.000119557
5479,0.000118052
5480,0.000108543
5481,8.87197E-05
5482,7.77834E-05
5483,6.81099E-05
5484,6.61884E-05
5485,6.30835E-05
5486,6.0573E-05
5487,5.95047E-05
5488,5.82981E-05
5489,5.74237E-05
5490,5.70501E-05
5491,5.79235E-05
5492,5.74083E-05
5493,5.76291E-05
5494,5.54895E-05
5495,5.7738E-05
5496,5.41921E-05
5497,5.55657E-05
5498,5.28124E-05
5499,5.34291E-05
5500,5.58609E-05
5501,5.11463E-05
5502,5.60972E-05
5503,5.41404E-05
5504,5.26393E-05
5505,5.33806E-05
5506,5.17973E-05
5507,5.24869E-05
5508,5.2985E-05
5509,5.33667E-05
5510,5.45103E-05
5511,5.2988E-05
5512,5.36232E-05
5513,5.33635E-05
5514,5.20032E-05
5515,5.05876E-05
5516,5.09886E-05
5517,5.13823E-05
5518,4.83369E-05
5519,5.13527E-05
5520,5.07518E-05
5521,5.1588E-05
5522,5.18791E-05
5523,5.15787E-05
5524,5.09189E-05
5525,5.36327E-05
5526,5.16347E-05
5527,4.94387E-05
5528,5.09161E-05
5529,5.01289E-05
5530,5.1022E-05
5531,4.87774E-05
5532,5.0576E-05
5533,4.98756E-05
5534,5.12038E-05
5535,4.87189E-05
5536,4.88391E-05
5537,5.03639E-05
5538,4.86917E-05
5539,5.00453E-05
5540,4.82747E-05
5541,4.8102E-05
5542,4.78672E-05
5543,4.80837E-05
5544,4.85676E-05
5545,4.92304E-05
5546,5.15936E-05
5547,4.80264E-05
5548,4.96058E-05
5549,4.70289E-05
5550,4.74842E-05
5551,4.79069E-05
5552,4.99821E-05
5553,4.78087E-05
5554,4.90408E-05
5555,4.77805E-05
5556,4.78059E-05
5557,4.73773E-05
5558,4.85559E-05
5559,4.81055E-05
5560,4.65794E-05
5561,4.68625E-05
5562,5.01143E-05
5563,4.7178E-05
5564,4.94845E-05
5565,4.79269E-05
5566,4.92487E-05
5567,4.69033E-05
5568,4.66774E-05
5569,4.78649E-05
5570,4.877E-05
5571,4.68046E-05
5572,4.73741E-05
5573,4.80768E-05
5574,4.71394E-05
5575,4.55367E-05
5576,4.74774E-05
5577,4.83215E-05
5578,4.61006E-05
5579,4.72554E-05
5580,4.52045E-05
5581,4.66411E-05
5582,4.69862E-05
5583,4.71012E-05
5584,4.62535E-05
5585,4.67536E-05
5586,4.55543E-05
5587,4.65652E-05
5588,4.89045E-05
5589,4.65298E-05
5590,4.85751E-05
5591,4.59888E-05
5592,4.86654E-05
5593,4.57058E-05
5594,4.66E-05
5595,4.58535E-05
5596,4.97816E-05
5597,4.63275E-05
5598,4.78088E-05
5599,4.5516E-05
5600,4.80904E-05
5601,4.60663E-05
5602,4.80284E-05
5603,4.62009E-05
5604,4.73718E-05
5605,4.47621E-05
5606,4.66857E-05
5607,4.70475E-05
5608,4.78924E-05
5609,4.69753E-05
5610,4.60253E-05
5611,4.67982E-05
5612,4.67394E-05
5613,4.58911E-05
5614,4.67136E-05
5615,4.59906E-05
5616,4.6285E-05
5617,4.59775E-05
5618,4.56543E-05
5619,4.61014E-05
5620,4.52572E-05
5621,4.39627E-05
5622,4.64439E-05
5623,4.54637E-05
5624,4.69502E-05
5625,4.41302E-05
5626,4.52112E-05
5627,4.66663E-05
5628,4.71161E-05
5629,4.62328E-05
5630,4.49347E-05
5631,4.47543E-05
5632,4.70877E-05
5633,4.59996E-05
5634,4.59188E-05
5635,4.45777E-05
5636,4.41782E-05
5637,4.60697E-05
5638,4.64594E-05
5639,4.48083E-05
5640,4.47593E-05
5641,4.75514E-05
5642,4.55396E-05
5643,4.57798E-05
5644,4.50733E-05
5645,4.53106E-05
5646,4.39283E-05
5647,4.33113E-05
5648,4.58508E-05
5649,4.58754E-05
5650,4.50396E-05
5651,4.43324E-05
5652,4.55773E-05
5653,4.522E-05
5654,4.41459E-05
5655,4.49969E-05
5656,4.47437E-05
5657,4.36428E-05
5658,4.57342E-05
5659,4.44141E-05
5660,4.55135E-05
5661,4.70821E-05
5662,4.70863E-05
5663,4.47687E-05
5664,4.94579E-05
5665,4.62578E-05
5666,4.71082E-05
5667,5.05956E-05
5668,4.79791E-05
5669,4.71517E-05
5670,4.56896E-05
5671,4.74018E-05
5672,4.50127E-05
5673,4.34128E-05
5674,4.72616E-05
5675,4.41685E-05
5676,4.44305E-05
5677,4.60804E-05
5678,4.40947E-05
5679,4.6389E-05
5680,4.55838E-05
5681,4.54134E-05
5682,4.379E-05
5683,4.55822E-05
5684,4.48893E-05
5685,4.56592E-05
5686,4.51512E-05
5687,4.53716E-05
5688,4.52077E-05
5689,4.55563E-05
5690,4.48526E-05
5691,4.46147E-05
5692,4.49866E-05
5693,4.75881E-05
5694,4.58785E-05
5695,4.52415E-05
5696,4.60952E-05
5697,4.25761E-05
5698,4.55054E-05
5699,4.61333E-05
5700,4.44994E-05
5701,4.34069E-05
5702,4.35685E-05
5703,4.56507E-05
5704,4.30551E-05
5705,4.46307E-05
5706,4.65004E-05
5707,4.12853E-05
5708,4.39837E-05
5709,4.39131E-05
5710,4.27499E-05
5711,4.37837E-05
5712,4.60291E-05
5713,4.36282E-05
5714,4.52665E-05
5715,4.3282E-05
5716,4.20118E-05
5717,4.59955E-05
5718,4.43021E-05
5719,4.54972E-05
5720,4.37241E-05
5721,4.39094E-05
5722,4.46106E-05
5723,4.41262E-05
5724,4.50499E-05
5725,4.35606E-05
5726,4.31954E-05
5727,4.26706E-05
5728,4.30987E-05
5729,4.53619E-05
5730,4.33759E-05
5731,4.53878E-05
5732,4.24133E-05
5733,4.37451E-05
5734,4.53583E-05
5735,4.43608E-05
5736,4.3608E-05
5737,4.40724E-05
5738,4.56927E-05
5739,4.38914E-05
5740,4.5911E-05
5741,4.31419E-05
5742,4.40841E-05
5743,4.58066E-05
5744,4.59916E-05
5745,4.51686E-05
5746,4.46324E-05
5747,4.46333E-05
5748,4.30566E-05
5749,4.33156E-05
5750,4.65516E-05
5751,4.37197E-05
5752,4.57012E-05
5753,4.44775E-05
5754,4.33827E-05
5755,4.46582E-05
5756,4.46269E-05
5757,4.41693E-05
5758,4.332E-05
5759,4.55121E-05
5760,4.35164E-05
5761,4.35158E-05
5762,4.30049E-05
5763,4.24038E-05
5764,4.16126E-05
5765,4.40812E-05
5766,4.20637E-05
5767,4.62625E-05
5768,4.56189E-05
5769,4.2985E-05
5770,4.3464E-05
5771,4.58511E-05
5772,4.37283E-05
5773,4.45131E-05
5774,4.35844E-05
5775,4.46863E-05
5776,4.45607E-05
5777,4.43091E-05
5778,4.38663E-05
5779,4.35555E-05
5780,4.47989E-05
5781,4.50446E-05
5782,4.26592E-05
5783,4.48808E-05
5784,4.49138E-05
5785,4.41024E-05
5786,4.3589E-05
5787,4.51878E-05
5788,4.41804E-05
5789,4.31431E-05
5790,4.57702E-05
5791,4.34228E-05
5792,4.46934E-05
5793,4.7741E-05
5794,4.50998E-05
5795,4.28405E-05
5796,4.33924E-05
5797,4.5169E-05
5798,4.3914E-05
5799,4.40877E-05
5800,4.40993E-05
5801,4.42954E-05
5802,4.47272E-05
5803,4.42507E-05
5804,4.26341E-05
5805,4.35153E-05
5806,4.61313E-05
5807,4.21385E-05
5808,4.36236E-05
5809,4.38427E-05
5810,4.5148E-05
5811,4.20021E-05
5812,4.2616E-05
5813,4.41873E-05
5814,4.36007E-05
5815,4.44771E-05
5816,4.37238E-05
5817,4.47831E-05
5818,4.42778E-05
5819,4.36785E-05
5820,4.48245E-05
5821,4.46472E-05
5822,4.18386E-05
5823,4.30058E-05
5824,4.30467E-05
5825,4.22779E-05
5826,4.18588E-05
5827,4.26735E-05
5828,4.14063E-05
5829,4.46815E-05
5830,4.20776E-05
5831,4.17986E-05
5832,4.39712E-05
5833,4.23706E-05
5834,4.2575E-05
5835,4.33263E-05
5836,4.07399E-05
5837,4.32886E-05
5838,4.4159E-05
5839,4.4025E-05
5840,4.26534E-05
5841,4.35461E-05
5842,4.35755E-05
5843,4.40899E-05
5844,4.45892E-05
5845,4.3841E-05
5846,4.30404E-05
5847,4.42223E-05
5848,4.44124E-05
5849,4.42283E-05
5850,4.54852E-05
5851,4.26148E-05
5852,4.42685E-05
5853,4.52588E-05
5854,4.54916E-05
5855,4.31741E-05
5856,4.37355E-05
5857,4.35709E-05
5858,4.33396E-05
5859,4.4114E-05
5860,4.22278E-05
5861,4.42697E-05
5862,4.45923E-05
5863,4.24769E-05
5864,4.39802E-05
5865,4.35856E-05
5866,4.38185E-05
5867,4.38713E-05
5868,4.31958E-05
5869,4.22629E-05
5870,4.32522E-05
5871,4.25796E-05
5872,4.29303E-05
5873,4.36375E-05
5874,4.68112E-05
5875,4.16347E-05
5876,4.10041E-05
5877,4.19856E-05
5878,4.29265E-05
5879,4.39966E-05
5880,4.319E-05
5881,4.32623E-05
5882,4.13356E-05
5883,4.51273E-05
5884,4.26913E-05
5885,4.39647E-05
5886,4.52625E-05
5887,4.71447E-05
5888,4.37048E-05
5889,4.4682E-05
5890,4.3714E-05
5891,4.4094E-05
5892,4.32721E-05
5893,4.57331E-05
5894,4.46438E-05
5895,4.33881E-05
5896,4.40177E-05
5897,4.31753E-05
5898,4.30513E-05
5899,4.3197E-05
5900,4.51124E-05
5901,4.36689E-05
5902,4.25764E-05
5903,4.32556E-05
5904,4.27858E-05
5905,4.26921E-05
5906,4.25784E-05
5907,4.1979E-05
5908,4.26532E-05
5909,4.22802E-05
5910,4.3938E-05
5911,4.26451E-05
5912,4.27529E-05
5913,4.34149E-05
5914,4.29475E-05
5915,4.23771E-05
5916,4.26135E-05
5917,4.20933E-05
5918,4.21198E-05
5919,4.22737E-05
5920,4.34201E-05
5921,4.42285E-05
5922,4.23976E-05
5923,4.32069E-05
5924,4.44138E-05
5925,4.19721E-05
5926,4.25786E-05
5927,4.26774E-05
5928,4.48467E-05
5929,4.4399E-05
5930,4.25234E-05
5931,4.32618E-05
5932,4.35676E-05
5933,4.49625E-05
5934,4.32417E-05
5935,4.518E-05
5936,4.45538E-05
5937,4.21904E-05
5938,4.20155E-05
5939,4.4888E-05
5940,4.16249E-05
5941,4.14895E-05
5942,4.0562E-05
5943,4.2809E-05
5944,4.35507E-05
5945,4.19123E-05
5946,4.32015E-05
5947,4.3592E-05
5948,4.28422E-05
5949,4.25032E-05
5950,4.27626E-05
5951,4.139E-05
5952,4.26151E-05
5953,4.47039E-05
5954,4.28424E-05
5955,4.45121E-05
5956,4.38217E-05
5957,4.30037E-05
5958,4.14992E-05
5959,4.265E-05
5960,4.44456E-05
5961,4.37344E-05
5962,4.34388E-05
5963,4.3007E-05
5964,4.13623E-05
5965,4.1998E-05
5966,4.30154E-05
5967,4.32467E-05
5968,4.33124E-05
5969,4.36132E-05
5970,4.33328E-05
5971,4.21433E-05
5972,4.14742E-05
5973,4.46689E-05
5974,4.17553E-05
5975,4.4024E-05
5976,4.47049E-05
5977,4.28082E-05
5978,4.19942E-05
5979,4.30863E-05
5980,4.34038E-05
5981,4.34506E-05
5982,4.44521E-05
5983,4.38057E-05
5984,4.32695E-05
5985,4.48996E-05
5986,4.3711E-05
5987,4.23763E-05
5988,4.36434E-05
5989,4.49752E-05
5990,4.53924E-05
5991,4.35747E-05
5992,4.49202E-05
5993,4.41735E-05
5994,4.37432E-05
5995,4.47751E-05
5996,4.57821E-05
5997,4.29551E-05
5998,4.22727E-05
5999,4.39792E-05
6000,4.31077E-05
6001,4.17558E-05
6002,4.06739E-05
6003,4.23868E-05
6004,3.98354E-05
6005,4.29679E-05
6006,4.43653E-05
6007,4.40346E-05
6008,4.25705E-05
6009,4.33574E-05
6010,4.17712E-05
6011,4.27126E-05
6012,4.09833E-05
6013,4.41084E-05
6014,4.21441E-05
6015,4.04042E-05
6016,4.28659E-05
6017,4.24971E-05
6018,4.14753E-05
6019,4.28902E-05
6020,4.36812E-05
6021,4.19492E-05
6022,4.21024E-05
6023,4.02121E-05
6024,4.19642E-05
6025,4.39277E-05
6026,4.07639E-05
6027,4.20102E-05
6028,4.23632E-05
6029,4.50295E-05
6030,4.38083E-05
6031,4.16833E-05
6032,4.30246E-05
6033,4.22803E-05
6034,4.28278E-05
6035,4.05794E-05
6036,4.20981E-05
6037,4.33804E-05
6038,4.08101E-05
6039,4.40799E-05
6040,4.17235E-05
6041,4.18912E-05
6042,4.19459E-05
6043,4.27222E-05
6044,4.20282E-05
6045,4.18242E-05
6046,3.97355E-05
6047,4.1249E-05
6048,4.29691E-05
6049,4.13766E-05
6050,4.39752E-05
6051,4.21076E-05
6052,4.23428E-05
6053,4.26696E-05
6054,4.30972E-05
6055,4.0393E-05
6056,4.22529E-05
6057,4.21651E-05
6058,4.44414E-05
6059,4.19854E-05
6060,4.38343E-05
6061,4.38931E-05
6062,4.24501E-05
6063,4.31473E-05
6064,4.48101E-05
6065,4.33264E-05
6066,4.67587E-05
6067,4.43476E-05
6068,4.23859E-05
6069,4.47489E-05
6070,4.33868E-05
6071,4.52589E-05
6072,4.39177E-05
6073,4.90248E-05
6074,4.4463E-05
6075,4.62427E-05
6076,4.53219E-05
6077,4.69245E-05
6078,4.34482E-05
6079,4.30059E-05
6080,4.29416E-05
6081,4.30319E-05
6082,4.39257E-05
6083,4.32436E-05
6084,4.4465E-05
6085,4.19417E-05
6086,4.34013E-05
6087,4.45438E-05
6088,4.34654E-05
6089,4.35497E-05
6090,4.24867E-05
6091,4.25218E-05
6092,4.26176E-05
6093,4.14612E-05
6094,4.14883E-05
6095,4.1958E-05
6096,4.2695E-05
6097,4.19545E-05
6098,4.18535E-05
6099,4.58923E-05
6100,4.22459E-05
6101,4.05071E-05
6102,4.24681E-05
6103,4.16187E-05
6104,4.39081E-05
6105,4.1646E-05
6106,4.25223E-05
6107,4.16566E-05
6108,3.92995E-05
6109,4.01869E-05
6110,3.96567E-05
6111,4.20768E-05
6112,4.08445E-05
6113,4.18664E-05
6114,4.1468E-05
6115,4.08548E-05
6116,4.29472E-05
6117,4.28025E-05
6118,4.16987E-05
6119,4.18001E-05
6120,4.08862E-05
6121,4.19886E-05
6122,4.25981E-05
6123,4.21305E-05
6124,4.04575E-05
6125,4.03805E-05
6126,4.28683E-05
6127,3.98333E-05
6128,4.20078E-05
6129,4.07715E-05
6130,4.32353E-05
6131,4.35037E-05
6132,4.09561E-05
6133,4.18343E-05
6134,4.17382E-05
6135,4.15017E-05
6136,4.33138E-05
6137,4.18907E-05
6138,4.20779E-05
6139,4.27036E-05
6140,4.28711E-05
6141,4.25028E-05
6142,4.21585E-05
6143,4.3028E-05
6144,4.41877E-05
6145,4.28001E-05
6146,4.50143E-05
6147,4.31658E-05
6148,4.49208E-05
6149,4.43741E-05
6150,4.4367E-05
6151,4.43171E-05
6152,4.3425E-05
6153,4.18434E-05
6154,4.29403E-05
6155,4.22572E-05
6156,4.27142E-05
6157,4.16977E-05
6158,4.42872E-05
6159,4.19464E-05
6160,4.12371E-05
6161,4.18357E-05
6162,4.17151E-05
6163,4.20535E-05
6164,4.30739E-05
6165,4.19338E-05
6166,4.21963E-05
6167,4.17139E-05
6168,3.93854E-05
6169,4.11959E-05
6170,4.05541E-05
6171,3.94576E-05
6172,3.93883E-05
6173,4.21928E-05
6174,4.12676E-05
6175,4.33687E-05
6176,4.03933E-05
6177,4.21177E-05
6178,4.23492E-05
6179,4.06127E-05
6180,4.17473E-05
6181,4.29833E-05
6182,4.27872E-05
6183,4.27963E-05
6184,4.30177E-05
6185,4.15925E-05
6186,4.22018E-05
6187,4.33595E-05
6188,4.35694E-05
6189,4.28258E-05
6190,4.34687E-05
6191,4.42485E-05
6192,4.61846E-05
6193,4.3488E-05
6194,4.50381E-05
6195,4.38152E-05
6196,4.34968E-05
6197,4.4169E-05
6198,4.32539E-05
6199,4.56907E-05
6200,4.1101E-05
6201,4.21245E-05
6202,4.28166E-05
6203,4.32278E-05
6204,4.03118E-05
6205,4.17997E-05
6206,4.24168E-05
6207,4.19457E-05
6208,4.0896E-05
6209,4.15694E-05
6210,4.18668E-05
6211,4.30904E-05
6212,4.2397E-05
6213,4.38769E-05
6214,4.01358E-05
6215,4.0529E-05
6216,4.11933E-05
6217,4.1566E-05
6218,4.32116E-05
6219,4.23539E-05
6220,4.14413E-05
6221,4.08712E-05
6222,4.20738E-05
6223,4.1451E-05
6224,4.18627E-05
6225,4.02757E-05
6226,4.33072E-05
6227,4.13644E-05
6228,4.15995E-05
6229,4.1915E-05
6230,4.1488E-05
6231,4.2537E-05
6232,4.12632E-05
6233,4.23299E-05
6234,4.10521E-05
6235,4.14354E-05
6236,4.25558E-05
6237,4.24658E-05
6238,4.31493E-05
6239,4.08369E-05
6240,4.10512E-05
6241,4.28764E-05
6242,4.24638E-05
6243,4.30918E-05
6244,4.3445E-05
6245,4.29476E-05
6246,4.40824E-05
6247,4.42449E-05
6248,4.25482E-05
6249,4.24587E-05
6250,4.35346E-05
6251,4.17421E-05
6252,4.17118E-05
6253,4.13901E-05
6254,4.27058E-05
6255,4.25994E-05
6256,4.08222E-05
6257,4.5745E-05
6258,4.49942E-05
6259,4.41274E-05
6260,4.36453E-05
6261,4.61174E-05
6262,4.54485E-05
6263,4.40964E-05
6264,4.58378E-05
6265,4.33636E-05
6266,4.35836E-05
6267,4.56194E-05
6268,4.33888E-05
6269,4.25207E-05
6270,4.36781E-05
6271,4.18095E-05
6272,4.3699E-05
6273,4.16582E-05
6274,4.1268E-05
6275,4.27153E-05
6276,4.07325E-05
6277,4.07826E-05
6278,4.14021E-05
6279,4.17459E-05
6280,4.14965E-05
6281,4.27947E-05
6282,3.95159E-05
6283,4.16399E-05
6284,4.21269E-05
6285,4.12541E-05
6286,4.35145E-05
6287,4.25657E-05
6288,4.25969E-05
6289,4.01595E-05
6290,4.06353E-05
6291,4.2543E-05
6292,4.24688E-05
6293,4.25269E-05
6294,4.14629E-05
6295,4.05366E-05
6296,4.05722E-05
6297,3.95347E-05
6298,4.19681E-05
6299,3.93972E-05
6300,4.02777E-05
6301,4.13794E-05
6302,4.16891E-05
6303,3.97894E-05
6304,3.93843E-05
6305,4.28756E-05
6306,4.08487E-05
6307,4.13916E-05
6308,4.01331E-05
6309,4.22915E-05
6310,4.1088E-05
6311,4.29976E-05
6312,4.34557E-05
6313,4.06682E-05
6314,4.16021E-05
6315,4.15995E-05
6316,4.33724E-05
6317,4.19169E-05
6318,4.39981E-05
6319,4.23783E-05
6320,4.18137E-05
6321,4.3058E-05
6322,4.31596E-05
6323,4.32307E-05
6324,4.33002E-05
6325,4.21094E-05
6326,4.16254E-05
6327,4.18842E-05
6328,4.08665E-05
6329,4.195E-05
6330,4.26458E-05
6331,4.23269E-05
6332,4.2541E-05
6333,4.4182E-05
6334,4.24603E-05
6335,4.13242E-05
6336,4.34491E-05
6337,4.39275E-05
6338,4.33489E-05
6339,4.40484E-05
6340,4.50252E-05
6341,4.55167E-05
6342,4.36106E-05
6343,4.27981E-05
6344,4.30468E-05
6345,4.22056E-05
6346,4.07595E-05
6347,4.04032E-05
6348,4.03135E-05
6349,4.18953E-05
6350,4.13126E-05
6351,4.07426E-05
6352,4.32573E-05
6353,4.07992E-05
6354,4.06315E-05
6355,4.17283E-05
6356,3.90104E-05
6357,4.30661E-05
6358,4.0669E-05
6359,4.09631E-05
6360,4.25512E-05
6361,4.10977E-05
6362,3.996E-05
6363,3.98597E-05
6364,4.14513E-05
6365,4.09866E-05
6366,4.27922E-05
6367,4.03046E-05
6368,4.23375E-05
6369,4.06966E-05
6370,4.34477E-05
6371,4.21877E-05
6372,4.26993E-05
6373,4.24785E-05
6374,4.22964E-05
6375,4.29006E-05
6376,4.05677E-05
6377,4.01313E-05
6378,4.13186E-05
6379,4.0454E-05
6380,4.19508E-05
6381,4.14276E-05
6382,4.26369E-05
6383,4.32859E-05
6384,4.21051E-05
6385,4.23207E-05
6386,4.14334E-05
6387,4.20931E-05
6388,4.05064E-05
6389,4.07192E-05
6390,4.12692E-05
6391,4.34102E-05
6392,4.10792E-05
6393,4.23966E-05
6394,4.42092E-05
6395,4.14007E-05
6396,4.19793E-05
6397,4.33019E-05
6398,4.46017E-05
6399,4.08258E-05
6400,4.10395E-05
6401,4.06924E-05
6402,4.24435E-05
6403,4.37138E-05
6404,4.19005E-05
6405,4.03895E-05
6406,4.37385E-05
6407,4.22599E-05
6408,4.22364E-05
6409,4.13029E-05
6410,4.27922E-05
6411,4.20986E-05
6412,4.23643E-05
6413,4.12071E-05
6414,4.08906E-05
6415,3.96928E-05
6416,4.15111E-05
6417,4.1671E-05
6418,4.30896E-05
6419,4.13525E-05
6420,4.17969E-05
6421,4.20123E-05
6422,4.06706E-05
6423,4.12949E-05
6424,4.03446E-05
6425,4.32998E-05
6426,4.24006E-05
6427,4.20198E-05
6428,4.2702E-05
6429,4.26899E-05
6430,4.41195E-05
6431,4.30659E-05
6432,4.17974E-05
6433,4.26862E-05
6434,4.13743E-05
6435,4.2931E-05
6436,4.24549E-05
6437,4.32295E-05
6438,4.20602E-05
6439,4.04822E-05
6440,4.24769E-05
6441,4.37439E-05
6442,4.16875E-05
6443,4.32807E-05
6444,4.18674E-05
6445,4.2821E-05
6446,4.2683E-05
6447,4.28125E-05
6448,4.16447E-05
6449,4.31642E-05
6450,4.39054E-05
6451,4.16705E-05
6452,4.13239E-05
6453,4.28676E-05
6454,4.2582E-05
6455,4.3687E-05
6456,4.46852E-05
6457,4.29651E-05
6458,4.48847E-05
6459,4.27059E-05
6460,4.31459E-05
6461,4.11973E-05
6462,4.02578E-05
6463,4.23765E-05
6464,4.06342E-05
6465,4.09397E-05
6466,4.15326E-05
6467,4.30742E-05
6468,4.16485E-05
6469,4.15894E-05
6470,4.28561E-05
6471,4.1101E-05
6472,4.39323E-05
6473,4.03135E-05
6474,4.09941E-05
6475,4.05802E-05
6476,4.20723E-05
6477,4.05245E-05
6478,3.89431E-05
6479,4.03127E-05
6480,4.15448E-05
6481,4.05309E-05
6482,3.94955E-05
6483,4.30793E-05
6484,4.18566E-05
6485,4.13492E-05
6486,4.12567E-05
6487,4.09948E-05
6488,4.01689E-05
6489,4.15003E-05
6490,4.05983E-05
6491,4.01127E-05
6492,4.02007E-05
6493,4.06141E-05
6494,4.22075E-05
6495,4.18055E-05
6496,4.19712E-05
6497,4.11273E-05
6498,3.95754E-05
6499,3.95722E-05
6500,4.05607E-05
6501,4.04619E-05
6502,3.8363E-05
6503,3.91935E-05
6504,3.8366E-05
6505,4.05754E-05
6506,3.83816E-05
6507,3.98049E-05
6508,4.0414E-05
6509,4.01612E-05
6510,4.0891E-05
6511,4.06698E-05
6512,4.05183E-05
6513,3.90602E-05
6514,4.14396E-05
6515,4.01365E-05
6516,4.2643E-05
6517,3.98901E-05
6518,4.07648E-05
6519,3.97242E-05
6520,3.95534E-05
6521,4.18889E-05
6522,4.11551E-05
6523,3.78522E-05
6524,4.13087E-05
6525,4.00709E-05
6526,4.10351E-05
6527,4.0572E-05
6528,3.96796E-05
6529,4.10804E-05
6530,4.23824E-05
6531,4.27972E-05
6532,4.20092E-05
6533,4.41422E-05
6534,4.34679E-05
6535,4.20651E-05
6536,4.33424E-05
6537,4.3395E-05
6538,4.44627E-05
6539,4.48025E-05
6540,4.48521E-05
6541,4.79492E-05
6542,4.40396E-05
6543,4.31917E-05
6544,4.29991E-05
6545,4.34274E-05
6546,4.37495E-05
6547,4.42357E-05
6548,4.44894E-05
6549,4.32148E-05
6550,4.32694E-05
6551,4.37365E-05
6552,4.17472E-05
6553,4.2965E-05
6554,4.23338E-05
6555,4.20483E-05
6556,4.17332E-05
6557,4.21809E-05
6558,4.26534E-05
6559,4.13202E-05
6560,4.1428E-05
6561,4.10977E-05
6562,4.1529E-05
6563,4.21145E-05
6564,4.37689E-05
6565,4.29632E-05
6566,4.21718E-05
6567,4.12474E-05
6568,4.24589E-05
6569,4.17563E-05
6570,4.39211E-05
6571,4.33306E-05
6572,4.08609E-05
6573,3.98723E-05
6574,4.18834E-05
6575,4.16687E-05
6576,4.23416E-05
6577,4.13229E-05
6578,4.07832E-05
6579,4.05257E-05
6580,4.24472E-05
6581,3.94924E-05
6582,4.01075E-05
6583,4.17296E-05
6584,4.33762E-05
6585,4.05233E-05
6586,4.00986E-05
6587,3.97478E-05
6588,4.06092E-05
6589,4.23215E-05
6590,3.9851E-05
6591,3.98901E-05
6592,3.95389E-05
6593,4.00325E-05
6594,4.1287E-05
6595,4.21018E-05
6596,4.03531E-05
6597,4.12317E-05
6598,4.13362E-05
6599,4.11675E-05
6600,4.15153E-05
6601,4.28849E-05
6602,4.01997E-05
6603,4.06555E-05
6604,4.12061E-05
6605,4.04607E-05
6606,4.27264E-05
6607,4.05519E-05
6608,4.10803E-05
6609,4.19686E-05
6610,4.16823E-05
6611,4.05483E-05
6612,4.24205E-05
6613,4.21278E-05
6614,4.02907E-05
6615,4.15177E-05
6616,4.15217E-05
6617,4.14712E-05
6618,4.08412E-05
6619,4.18781E-05
6620,4.12084E-05
6621,4.30545E-05
6622,4.1616E-05
6623,4.49894E-05
6624,4.35608E-05
6625,4.34895E-05
6626,4.50111E-05
6627,4.56121E-05
6628,4.23131E-05
6629,4.51112E-05
6630,4.41457E-05
6631,4.20027E-05
6632,4.18495E-05
6633,4.19617E-05
6634,4.4326E-05
6635,4.02495E-05
6636,4.11139E-05
6637,4.24913E-05
6638,4.11761E-05
6639,4.1215E-05
6640,4.10994E-05
6641,4.00748E-05
6642,4.22029E-05
6643,4.15168E-05
6644,4.07174E-05
6645,4.08013E-05
6646,4.13912E-05
6647,4.09309E-05
6648,4.12432E-05
6649,4.07352E-05
6650,3.93296E-05
6651,3.98618E-05
6652,4.02457E-05
6653,4.09099E-05
6654,4.01555E-05
6655,4.22813E-05
6656,4.21063E-05
6657,4.09898E-05
6658,4.22909E-05
6659,4.04675E-05
6660,4.20496E-05
6661,4.10225E-05
6662,4.23597E-05
6663,4.41163E-05
6664,4.09377E-05
6665,4.35559E-05
6666,4.24829E-05
6667,4.21004E-05
6668,4.19828E-05
6669,4.22588E-05
6670,4.3361E-05
6671,4.41976E-05
6672,4.20287E-05
6673,4.14341E-05
6674,4.29082E-05
6675,4.12948E-05
6676,4.20563E-05
6677,4.15376E-05
6678,4.16341E-05
6679,4.11429E-05
6680,3.97033E-05
6681,4.10381E-05
6682,4.19407E-05
6683,3.98244E-05
6684,4.09781E-05
6685,4.13694E-05
6686,4.19175E-05
6687,4.03102E-05
6688,4.09313E-05
6689,4.18991E-05
6690,4.06217E-05
6691,4.21161E-05
6692,4.22139E-05
6693,3.98498E-05
6694,4.07679E-05
6695,4.04616E-05
6696,4.1164E-05
6697,4.1621E-05
6698,4.06316E-05
6699,4.017E-05
6700,4.1343E-05
6701,4.32092E-05
6702,4.17576E-05
6703,4.06523E-05
6704,3.97548E-05
6705,4.16941E-05
6706,4.11472E-05
6707,4.01133E-05
6708,4.02382E-05
6709,4.22105E-05
6710,4.21542E-05
6711,4.22487E-05
6712,4.24328E-05
6713,4.18755E-05
6714,4.30718E-05
6715,4.28943E-05
6716,4.3326E-05
6717,4.26525E-05
6718,4.40136E-05
6719,4.31105E-05
6720,4.2788E-05
6721,4.43525E-05
6722,4.2112E-05
6723,4.38346E-05
6724,4.26769E-05
6725,4.27071E-05
6726,4.18787E-05
6727,4.17929E-05
6728,4.11236E-05
6729,4.12435E-05
6730,3.9488E-05
6731,4.08176E-05
6732,4.25549E-05
6733,4.25595E-05
6734,4.08304E-05
6735,4.29185E-05
6736,4.15153E-05
6737,4.23727E-05
6738,4.07907E-05
6739,4.17324E-05
6740,4.18027E-05
6741,4.0904E-05
6742,4.09628E-05
6743,4.11879E-05
6744,4.0973E-05
6745,3.97108E-05
6746,4.03429E-05
6747,4.10198E-05
6748,4.17396E-05
6749,4.01061E-05
6750,3.99816E-05
6751,4.07177E-05
6752,4.09714E-05
6753,3.99923E-05
6754,4.12704E-05
6755,4.20516E-05
6756,4.09557E-05
6757,4.19662E-05
6758,4.11431E-05
6759,4.12177E-05
6760,4.18993E-05
6761,4.21455E-05
6762,4.18601E-05
6763,4.13299E-05
6764,4.02055E-05
6765,4.12262E-05
6766,4.15146E-05
6767,4.1989E-05
6768,4.1614E-05
6769,4.13006E-05
6770,4.27021E-05
6771,4.08682E-05
6772,4.41878E-05
6773,4.43767E-05
6774,4.51447E-05
6775,4.23228E-05
6776,4.3551E-05
6777,4.41949E-05
6778,4.48215E-05
6779,4.21549E-05
6780,4.24516E-05
6781,4.43025E-05
6782,4.19257E-05
6783,4.24932E-05
6784,4.08333E-05
6785,4.09345E-05
6786,4.07065E-05
6787,4.27948E-05
6788,4.07492E-05
6789,3.83071E-05
6790,4.02497E-05
6791,4.0841E-05
6792,4.09091E-05
6793,3.96528E-05
6794,4.18787E-05
6795,4.08924E-05
6796,3.95901E-05
6797,3.94362E-05
6798,3.98548E-05
6799,4.05312E-05
6800,4.06846E-05
6801,4.05181E-05
6802,4.1239E-05
6803,4.13218E-05
6804,3.99063E-05
6805,3.96796E-05
6806,4.01007E-05
6807,3.93052E-05
6808,3.84482E-05
6809,4.29696E-05
6810,3.91542E-05
6811,4.05732E-05
6812,4.0581E-05
6813,4.23387E-05
6814,3.91633E-05
6815,4.03426E-05
6816,4.0877E-05
6817,4.00537E-05
6818,4.2902E-05
6819,4.24905E-05
6820,4.22027E-05
6821,4.1734E-05
6822,4.23972E-05
6823,4.35048E-05
6824,4.21363E-05
6825,4.27489E-05
6826,4.31562E-05
6827,4.26981E-05
6828,4.17772E-05
6829,4.28346E-05
6830,4.2369E-05
6831,4.22156E-05
6832,4.37198E-05
6833,4.40298E-05
6834,4.44578E-05
6835,4.3804E-05
6836,4.27927E-05
6837,4.17795E-05
6838,4.21355E-05
6839,4.18944E-05
6840,4.46712E-05
6841,4.10113E-05
6842,4.2488E-05
6843,4.30554E-05
6844,4.04623E-05
6845,4.17556E-05
6846,4.43373E-05
6847,4.25473E-05
6848,4.22053E-05
6849,4.11499E-05
6850,4.13475E-05
6851,4.14773E-05
6852,4.0063E-05
6853,4.06081E-05
6854,4.14127E-05
6855,3.96696E-05
6856,4.13406E-05
6857,4.22546E-05
6858,4.29196E-05
6859,4.20572E-05
6860,4.16044E-05
6861,4.07265E-05
6862,4.0553E-05
6863,4.09776E-05
6864,4.14527E-05
6865,4.07404E-05
6866,4.23891E-05
6867,4.10443E-05
6868,4.29733E-05
6869,4.08017E-05
6870,4.03344E-05
6871,4.15465E-05
6872,4.11106E-05
6873,4.22672E-05
6874,4.18359E-05
6875,4.17128E-05
6876,4.31734E-05
6877,4.09269E-05
6878,4.28049E-05
6879,4.073E-05
6880,4.26654E-05
6881,4.15872E-05
6882,4.07711E-05
6883,4.08041E-05
6884,4.03466E-05
6885,4.14761E-05
6886,3.93712E-05
6887,4.05889E-05
6888,4.28756E-05
6889,4.17599E-05
6890,4.2207E-05
6891,4.10592E-05
6892,4.30904E-05
6893,4.31673E-05
6894,4.05153E-05
6895,4.33526E-05
6896,4.15832E-05
6897,4.18694E-05
6898,4.28045E-05
6899,4.18978E-05
6900,4.31524E-05
6901,4.20832E-05
6902,4.05412E-05
6903,4.16801E-05
6904,4.2537E-05
6905,4.05217E-05
6906,4.17065E-05
6907,4.22967E-05
6908,4.06596E-05
6909,4.08967E-05
6910,4.22706E-05
6911,4.08224E-05
6912,4.07801E-05
6913,4.00556E-05
6914,4.14941E-05
6915,4.07394E-05
6916,4.1546E-05
6917,4.27243E-05
6918,4.16878E-05
6919,4.33585E-05
6920,4.16229E-05
6921,4.36208E-05
6922,4.31242E-05
6923,4.23216E-05
6924,4.2386E-05
6925,4.13379E-05
6926,4.18415E-05
6927,4.10966E-05
6928,4.26243E-05
6929,4.19747E-05
6930,4.13205E-05
6931,4.2584E-05
6932,4.10193E-05
6933,4.31418E-05
6934,4.48242E-05
6935,4.07968E-05
6936,4.16079E-05
6937,4.05375E-05
6938,4.25321E-05
6939,4.12805E-05
6940,4.17124E-05
6941,3.93564E-05
6942,4.00995E-05
6943,3.98288E-05
6944,4.20059E-05
6945,4.22459E-05
6946,3.97103E-05
6947,4.0909E-05
6948,4.09064E-05
6949,4.01418E-05
6950,3.97151E-05
6951,3.98343E-05
6952,3.93495E-05
6953,3.81021E-05
6954,4.01667E-05
6955,4.09165E-05
6956,4.16611E-05
6957,3.93999E-05
6958,4.06792E-05
6959,4.18783E-05
6960,4.19704E-05
6961,4.23555E-05
6962,4.1823E-05
6963,4.27203E-05
6964,4.27253E-05
6965,4.17955E-05
6966,4.51474E-05
6967,4.44848E-05
6968,4.5085E-05
6969,4.52542E-05
6970,4.43151E-05
6971,4.51429E-05
6972,4.35874E-05
6973,4.17391E-05
6974,4.12831E-05
6975,4.30784E-05
6976,4.30465E-05
6977,4.06686E-05
6978,4.02461E-05
6979,4.13665E-05
6980,4.31124E-05
6981,4.03183E-05
6982,4.0454E-05
6983,3.96565E-05
6984,4.05655E-05
6985,4.27723E-05
6986,4.22289E-05
6987,4.0606E-05
6988,4.23225E-05
6989,4.08366E-05
6990,4.04599E-05
6991,3.94266E-05
6992,4.12092E-05
6993,3.92606E-05
6994,4.13508E-05
6995,4.03218E-05
6996,4.08734E-05
6997,4.05688E-05
6998,3.99953E-05
6999,4.08808E-05
7000,4.03977E-05
7001,4.15388E-05
7002,4.24679E-05
7003,4.30839E-05
7004,4.35155E-05
7005,4.21246E-05
7006,4.40216E-05
7007,4.17644E-05
7008,4.15932E-05
7009,4.21287E-05
7010,4.39094E-05
7011,4.18126E-05
7012,4.3517E-05
7013,4.14079E-05
7014,4.219E-05
7015,4.19395E-05
7016,4.13095E-05
7017,4.17583E-05
7018,4.203E-05
7019,4.10465E-05
7020,4.0574E-05
7021,4.17162E-05
7022,3.90676E-05
7023,4.01909E-05
7024,4.04988E-05
7025,4.17749E-05
7026,4.08589E-05
7027,3.93282E-05
7028,4.09958E-05
7029,4.21001E-05
7030,3.79732E-05
7031,4.00863E-05
7032,4.04811E-05
7033,4.03439E-05
7034,4.11753E-05
7035,4.13483E-05
7036,4.08697E-05
7037,4.13473E-05
7038,4.31667E-05
7039,0.000104358
7040,0.000908366
7041,0.00235144
7042,0.000961079
7043,0.00033502
7044,0.000145833
7045,0.000100949
7046,8.55987E-05
7047,7.88238E-05
7048,7.33883E-05
7049,7.24615E-05
7050,7.19061E-05
7051,6.96579E-05
7052,6.91691E-05
7053,6.91716E-05
7054,6.61805E-05
7055,6.80431E-05
7056,6.66718E-05
7057,6.64997E-05
7058,6.44827E-05
7059,6.14339E-05
7060,6.24618E-05
7061,6.24007E-05
7062,6.13963E-05
7063,6.07236E-05
7064,5.88632E-05
7065,5.69882E-05
7066,5.92677E-05
7067,5.63905E-05
7068,5.53438E-05
7069,5.5346E-05
7070,5.48687E-05
7071,5.62907E-05
7072,5.75906E-05
7073,5.47419E-05
7074,5.57146E-05
7075,5.57685E-05
7076,5.3015E-05
7077,5.53719E-05
7078,5.18068E-05
7079,5.2219E-05
7080,5.47006E-05
7081,5.33092E-05
7082,5.30394E-05
7083,5.34289E-05
7084,5.32054E-05
7085,5.27017E-05
7086,5.28964E-05
7087,5.14438E-05
7088,5.2253E-05
7089,5.257E-05
7090,5.20624E-05
7091,5.10587E-05
7092,5.15695E-05
7093,5.20347E-05
7094,5.24331E-05
7095,5.01411E-05
7096,5.229E-05
7097,5.18372E-05
7098,5.20248E-05
7099,5.07409E-05
7100,5.0539E-05
7101,5.25256E-05
7102,4.9348E-05
7103,5.22331E-05
7104,5.08254E-05
7105,5.09396E-05
7106,5.20292E-05
7107,5.08514E-05
7108,5.0296E-05
7109,5.02162E-05
7110,4.926E-05
7111,5.02402E-05
7112,5.00466E-05
7113,5.05312E-05
7114,4.95518E-05
7115,5.02142E-05
7116,5.2562E-05
7117,4.95922E-05
7118,4.96489E-05
7119,5.04945E-05
7120,5.09285E-05
7121,5.21606E-05
7122,5.1033E-05
7123,5.12564E-05
7124,5.02129E-05
7125,5.1508E-05
7126,5.38216E-05
7127,5.31185E-05
7128,5.29662E-05
7129,5.41297E-05
7130,5.34421E-05
7131,5.2982E-05
7132,5.30646E-05
7133,5.31181E-05
7134,5.23375E-05
7135,5.35305E-05
7136,5.22218E-05
7137,5.43959E-05
7138,5.50594E-05
7139,5.26094E-05
7140,5.21675E-05
7141,5.46438E-05
7142,5.40847E-05
7143,5.40833E-05
7144,5.60554E-05
7145,5.43485E-05
7146,5.66586E-05
7147,5.7115E-05
7148,5.68411E-05
7149,5.68421E-05
7150,5.70879E-05
7151,6.06504E-05
7152,5.95478E-05
7153,5.93336E-05
7154,6.03223E-05
7155,6.32813E-05
7156,6.1134E-05
7157,6.2277E-05
7158,6.43733E-05
7159,6.72011E-05
7160,6.57683E-05
7161,6.73885E-05
7162,6.90685E-05
7163,7.06855E-05
7164,7.00651E-05
7165,6.82435E-05
7166,6.89374E-05
7167,7.0301E-05
7168,7.01333E-05
7169,7.00045E-05
7170,7.04011E-05
7171,7.02314E-05
7172,6.99406E-05
7173,7.12001E-05
7174,7.3363E-05
7175,7.26346E-05
7176,7.35449E-05
7177,7.44E-05
7178,7.14845E-05
7179,7.11393E-05
7180,7.04288E-05
7181,6.96731E-05
7182,6.94963E-05
7183,7.02725E-05
7184,6.68162E-05
7185,6.84168E-05
7186,6.78052E-05
7187,6.76739E-05
7188,6.5473E-05
7189,6.32802E-05
7190,6.4511E-05
7191,6.30697E-05
7192,6.44772E-05
7193,6.24681E-05
7194,5.9724E-05
7195,5.90333E-05
7196,5.8282E-05
7197,5.66706E-05
7198,5.61092E-05
7199,5.65991E-05
7200,5.45304E-05
7201,5.52986E-05
7202,5.58442E-05
7203,5.76892E-05
7204,5.54555E-05
7205,5.63241E-05
7206,5.73914E-05
7207,5.5274E-05
7208,5.4373E-05
7209,5.4836E-05
7210,5.62506E-05
7211,5.55462E-05
7212,5.55411E-05
7213,5.64275E-05
7214,5.49948E-05
7215,5.64309E-05
7216,5.64157E-05
7217,5.53067E-05
7218,5.57303E-05
7219,5.38032E-05
7220,5.38851E-05
7221,5.70305E-05
7222,5.7458E-05
7223,5.83369E-05
7224,6.02073E-05
7225,6.12007E-05
7226,6.0049E-05
7227,6.08119E-05
7228,6.33716E-05
7229,6.42205E-05
7230,6.52031E-05
7231,6.8404E-05
7232,6.94632E-05
7233,6.83583E-05
7234,7.22201E-05
7235,7.43188E-05
7236,7.49636E-05
7237,7.57511E-05
7238,7.78586E-05
7239,7.59282E-05
7240,7.23483E-05
7241,7.37476E-05
7242,7.33128E-05
7243,7.49334E-05
7244,7.31515E-05
7245,7.33631E-05
7246,7.15731E-05
7247,7.28319E-05
7248,7.09332E-05
7249,6.70832E-05
7250,6.58413E-05
7251,6.59574E-05
7252,6.62606E-05
7253,6.67946E-05
7254,6.34356E-05
7255,6.30056E-05
7256,6.06742E-05
7257,6.00667E-05
7258,5.99494E-05
7259,5.80433E-05
7260,5.61168E-05
7261,5.52254E-05
7262,5.42012E-05
7263,5.23487E-05
7264,5.33899E-05
7265,5.29338E-05
7266,5.24926E-05
7267,5.22961E-05
7268,5.16126E-05
7269,5.36755E-05
7270,5.31243E-05
7271,5.21027E-05
7272,5.16615E-05
7273,5.23393E-05
7274,5.4073E-05
7275,5.62983E-05
7276,5.51167E-05
7277,5.46063E-05
7278,5.5424E-05
7279,5.86584E-05
7280,5.93654E-05
7281,6.11487E-05
7282,6.04349E-05
7283,6.07222E-05
7284,6.14208E-05
7285,6.30264E-05
7286,6.32369E-05
7287,6.52663E-05
7288,6.60464E-05
7289,6.94374E-05
7290,6.7837E-05
7291,6.81699E-05
7292,6.93841E-05
7293,6.99494E-05
7294,6.93454E-05
7295,6.73932E-05
7296,6.8765E-05
7297,6.7764E-05
7298,6.74267E-05
7299,7.16417E-05
7300,7.08729E-05
7301,7.14251E-05
7302,7.05103E-05
7303,6.78363E-05
7304,6.25904E-05
7305,6.15239E-05
7306,6.00678E-05
7307,5.87599E-05
7308,5.97728E-05
7309,5.7844E-05
7310,5.84757E-05
7311,5.71762E-05
7312,5.76509E-05
7313,5.75628E-05
7314,5.68713E-05
7315,5.53862E-05
7316,5.6259E-05
7317,5.70996E-05
7318,5.70258E-05
7319,5.85262E-05
7320,5.88542E-05
7321,5.9024E-05
7322,5.89506E-05
7323,5.85491E-05
7324,5.90043E-05
7325,6.06243E-05
7326,5.82262E-05
7327,5.83848E-05
7328,6.17713E-05
7329,5.95123E-05
7330,5.85027E-05
7331,5.95974E-05
7332,5.94912E-05
7333,6.20852E-05
7334,5.78149E-05
7335,5.79974E-05
7336,5.85049E-05
7337,6.11552E-05
7338,6.02633E-05
7339,6.17946E-05
7340,6.17401E-05
7341,6.48538E-05
7342,6.20135E-05
7343,6.78062E-05
7344,6.52483E-05
7345,6.75804E-05
7346,6.71218E-05
7347,6.78304E-05
7348,6.68284E-05
7349,6.88054E-05
7350,6.64702E-05
7351,6.76759E-05
7352,7.13253E-05
7353,7.0879E-05
7354,7.11338E-05
7355,7.0452E-05
7356,7.18565E-05
7357,6.9035E-05
7358,6.82889E-05
7359,6.87334E-05
7360,6.63654E-05
7361,6.44254E-05
7362,6.17558E-05
7363,6.02407E-05
7364,5.81571E-05
7365,5.64835E-05
7366,5.72049E-05
7367,5.68985E-05
7368,5.4671E-05
7369,5.65277E-05
7370,5.3159E-05
7371,5.47034E-05
7372,5.52731E-05
7373,5.49763E-05
7374,5.44155E-05
7375,5.40054E-05
7376,5.38571E-05
7377,5.35424E-05
7378,5.29217E-05
7379,5.30961E-05
7380,5.01545E-05
7381,5.035E-05
7382,5.21718E-05
7383,5.13904E-05
7384,5.21318E-05
7385,5.27796E-05
7386,5.18687E-05
7387,5.29051E-05
7388,5.35735E-05
7389,5.39774E-05
7390,5.44054E-05
7391,5.54992E-05
7392,5.9162E-05
7393,5.75427E-05
7394,5.98788E-05
7395,6.09516E-05
7396,6.26608E-05
7397,6.58836E-05
7398,6.80474E-05
7399,7.14086E-05
7400,7.3977E-05
7401,7.4663E-05
7402,7.62312E-05
7403,7.94099E-05
7404,8.29595E-05
7405,8.55266E-05
7406,8.39247E-05
7407,7.7729E-05
7408,7.47755E-05
7409,7.42594E-05
7410,7.16161E-05
7411,7.21911E-05
7412,7.0533E-05
7413,6.69972E-05
7414,6.49641E-05
7415,6.4986E-05
7416,6.18025E-05
7417,6.33025E-05
7418,6.17058E-05
7419,6.20211E-05
7420,6.17974E-05
7421,5.93278E-05
7422,5.94706E-05
7423,5.86961E-05
7424,5.81837E-05
7425,5.71227E-05
7426,5.4924E-05
7427,5.56714E-05
7428,5.45047E-05
7429,5.49181E-05
7430,5.3807E-05
7431,5.23749E-05
7432,5.1821E-05
7433,5.2978E-05
7434,5.2082E-05
7435,5.27121E-05
7436,5.36403E-05
7437,5.24801E-05
7438,5.25763E-05
7439,5.40544E-05
7440,5.19142E-05
7441,5.20579E-05
7442,5.15265E-05
7443,5.17195E-05
7444,5.30116E-05
7445,5.20387E-05
7446,5.46191E-05
7447,5.57803E-05
7448,5.62973E-05
7449,5.74169E-05
7450,5.86639E-05
7451,5.76899E-05
7452,5.9144E-05
7453,6.07021E-05
7454,6.21702E-05
7455,6.25986E-05
7456,6.53672E-05
7457,6.60363E-05
7458,7.05183E-05
7459,7.04139E-05
7460,7.08059E-05
7461,7.36958E-05
7462,7.50116E-05
7463,7.37644E-05
7464,7.29895E-05
7465,7.09238E-05
7466,7.18093E-05
7467,6.95598E-05
7468,6.7586E-05
7469,6.62499E-05
7470,6.32795E-05
7471,6.60021E-05
7472,6.44915E-05
7473,6.37705E-05
7474,6.20756E-05
7475,6.06631E-05
7476,5.91359E-05
7477,5.96073E-05
7478,5.92542E-05
7479,5.74575E-05
7480,5.78765E-05
7481,5.53467E-05
7482,5.61769E-05
7483,5.53515E-05
7484,5.54375E-05
7485,5.67093E-05
7486,5.50483E-05
7487,5.41421E-05
7488,5.56766E-05
7489,5.75845E-05
7490,5.51157E-05
7491,5.57158E-05
7492,5.4667E-05
7493,5.34236E-05
7494,5.21434E-05
7495,5.27126E-05
7496,5.41684E-05
7497,5.51073E-05
7498,5.43273E-05
7499,5.50214E-05
7500,5.59873E-05
7501,5.75144E-05
7502,5.72026E-05
7503,5.72426E-05
7504,5.83638E-05
7505,5.88559E-05
7506,6.07249E-05
7507,6.11014E-05
7508,6.10919E-05
7509,6.22863E-05
7510,6.0156E-05
7511,6.23317E-05
7512,6.2418E-05
7513,6.39052E-05
7514,6.31502E-05
7515,6.38698E-05
7516,6.28162E-05
7517,6.54322E-05
7518,6.52667E-05
7519,6.70152E-05
7520,6.33567E-05
7521,6.53873E-05
7522,6.34444E-05
7523,6.65195E-05
7524,6.38646E-05
7525,6.15751E-05
7526,6.22965E-05
7527,6.23801E-05
7528,6.2867E-05
7529,6.68066E-05
7530,6.43877E-05
7531,6.33685E-05
7532,6.43047E-05
7533,5.99157E-05
7534,6.06215E-05
7535,5.95841E-05
7536,6.17825E-05
7537,5.95434E-05
7538,5.91137E-05
7539,5.87623E-05
7540,5.9364E-05
7541,5.894E-05
7542,5.66946E-05
7543,5.55631E-05
7544,5.52798E-05
7545,5.71026E-05
7546,5.57143E-05
7547,5.68409E-05
7548,5.68101E-05
7549,5.72888E-05
7550,5.89665E-05
7551,5.92806E-05
7552,5.73353E-05
7553,6.03597E-05
7554,5.91122E-05
7555,6.14562E-05
7556,6.27441E-05
7557,6.39547E-05
7558,6.20552E-05
7559,6.06937E-05
7560,6.17284E-05
7561,6.56547E-05
7562,6.17988E-05
7563,6.3229E-05
7564,6.10571E-05
7565,6.23522E-05
7566,6.22931E-05
7567,6.29221E-05
7568,6.06992E-05
7569,6.00433E-05
7570,5.80899E-05
7571,5.88148E-05
7572,5.74847E-05
7573,5.91341E-05
7574,5.73293E-05
7575,5.76246E-05
7576,5.62653E-05
7577,5.8408E-05
7578,5.57161E-05
7579,5.6612E-05
7580,5.62161E-05
7581,5.48335E-05
7582,5.53014E-05
7583,5.53265E-05
7584,5.57071E-05
7585,5.39368E-05
7586,5.38639E-05
7587,5.24392E-05
7588,5.29147E-05
7589,5.60316E-05
7590,5.44813E-05
7591,5.5502E-05
7592,5.58698E-05
7593,5.53622E-05
7594,5.83108E-05
7595,6.01461E-05
7596,6.2798E-05
7597,6.38974E-05
7598,6.57874E-05
7599,6.83931E-05
7600,6.839E-05
7601,7.07314E-05
7602,6.9273E-05
7603,6.86106E-05
7604,6.81291E-05
7605,6.70704E-05
7606,6.82805E-05
7607,7.04139E-05
7608,6.92052E-05
7609,6.79394E-05
7610,6.85134E-05
7611,6.68585E-05
7612,6.4412E-05
7613,6.13313E-05
7614,6.45164E-05
7615,6.28443E-05
7616,6.21936E-05
7617,6.13604E-05
7618,5.92823E-05
7619,5.98342E-05
7620,5.56255E-05
7621,5.67652E-05
7622,5.53924E-05
7623,5.51701E-05
7624,5.62214E-05
7625,5.64316E-05
7626,5.78912E-05
7627,5.63831E-05
7628,5.6493E-05
7629,5.52003E-05
7630,5.7125E-05
7631,5.43976E-05
7632,5.63777E-05
7633,5.63764E-05
7634,5.50787E-05
7635,5.67E-05
7636,5.7449E-05
7637,5.99011E-05
7638,5.78353E-05
7639,5.89455E-05
7640,5.8019E-05
7641,5.87534E-05
7642,5.98972E-05
7643,6.2676E-05
7644,6.02733E-05
7645,6.14235E-05
7646,6.12038E-05
7647,6.02181E-05
7648,6.02243E-05
7649,6.14432E-05
7650,6.1014E-05
7651,6.21295E-05
7652,6.03875E-05
7653,6.30208E-05
7654,6.17876E-05
7655,6.03027E-05
7656,6.15941E-05
7657,6.17798E-05
7658,5.97309E-05
7659,6.01593E-05
7660,6.01073E-05
7661,6.06702E-05
7662,6.04586E-05
7663,5.97734E-05
7664,5.83582E-05
7665,5.95068E-05
7666,5.89532E-05
7667,6.09129E-05
7668,5.98536E-05
7669,6.0511E-05
7670,5.9388E-05
7671,6.00688E-05
7672,5.80589E-05
7673,5.867E-05
7674,5.60105E-05
7675,5.67881E-05
7676,5.95151E-05
7677,5.85183E-05
7678,6.04664E-05
7679,6.0718E-05
7680,6.00527E-05
7681,6.06712E-05
7682,6.09135E-05
7683,6.08542E-05
7684,6.13402E-05
7685,6.0742E-05
7686,6.1197E-05
7687,6.04639E-05
7688,5.84145E-05
7689,5.96541E-05
7690,6.17145E-05
7691,6.41514E-05
7692,6.44979E-05
7693,6.60213E-05
7694,6.40867E-05
7695,6.80768E-05
7696,6.62272E-05
7697,6.43278E-05
7698,6.40058E-05
7699,6.32071E-05
7700,6.22352E-05
7701,6.10593E-05
7702,6.13842E-05
7703,6.16809E-05
7704,5.86602E-05
7705,5.85691E-05
7706,5.80057E-05
7707,5.9467E-05
7708,5.75022E-05
7709,5.87354E-05
7710,5.65924E-05
7711,5.55102E-05
7712,5.53861E-05
7713,5.32542E-05
7714,5.66515E-05
7715,5.53502E-05
7716,5.55383E-05
7717,5.61597E-05
7718,5.49381E-05
7719,5.12232E-05
7720,5.22648E-05
7721,5.40939E-05
7722,5.36468E-05
7723,5.35398E-05
7724,5.24455E-05
7725,5.49061E-05
7726,5.37222E-05
7727,5.42896E-05
7728,5.32976E-05
7729,5.38366E-05
7730,5.40437E-05
7731,5.3483E-05
7732,5.4205E-05
7733,5.43478E-05
7734,5.36793E-05
7735,5.49994E-05
7736,5.71703E-05
7737,5.76578E-05
7738,5.53527E-05
7739,5.90165E-05
7740,6.02791E-05
7741,6.03066E-05
7742,5.8648E-05
7743,5.94564E-05
7744,5.96351E-05
7745,5.9997E-05
7746,6.12293E-05
7747,6.41429E-05
7748,6.23934E-05
7749,6.4584E-05
7750,6.56851E-05
7751,6.46757E-05
7752,6.52382E-05
7753,6.82585E-05
7754,6.76138E-05
7755,6.66991E-05
7756,6.56597E-05
7757,6.18386E-05
7758,6.32893E-05
7759,6.17366E-05
7760,6.37048E-05
7761,6.39846E-05
7762,6.02325E-05
7763,5.84947E-05
7764,6.00243E-05
7765,6.0427E-05
7766,6.0959E-05
7767,6.01475E-05
7768,5.93055E-05
7769,5.61751E-05
7770,5.60999E-05
7771,5.52785E-05
7772,5.61155E-05
7773,5.69499E-05
7774,5.63707E-05
7775,5.48877E-05
7776,5.39736E-05
7777,5.62003E-05
7778,5.41381E-05
7779,5.2891E-05
7780,5.56451E-05
7781,5.55635E-05
7782,5.51634E-05
7783,5.37175E-05
7784,5.41681E-05
7785,5.46192E-05
7786,5.44375E-05
7787,5.45711E-05
7788,5.53753E-05
7789,5.47105E-05
7790,5.6316E-05
7791,5.49513E-05
7792,5.73697E-05
7793,5.69646E-05
7794,5.5868E-05
7795,5.68777E-05
7796,5.64503E-05
7797,5.87307E-05
7798,5.92784E-05
7799,5.78551E-05
7800,5.87664E-05
7801,6.28237E-05
7802,6.16208E-05
7803,5.99535E-05
7804,6.18069E-05
7805,6.18532E-05
7806,6.35163E-05
7807,6.46645E-05
7808,6.25447E-05
7809,6.23687E-05
7810,6.51459E-05
7811,6.52099E-05
7812,6.39173E-05
7813,6.50633E-05
7814,6.50631E-05
7815,6.5621E-05
7816,6.73484E-05
7817,6.73537E-05
7818,6.54045E-05
7819,6.55368E-05
7820,6.1594E-05
7821,6.54659E-05
7822,6.19873E-05
7823,6.15014E-05
7824,5.86126E-05
7825,5.78831E-05
7826,5.80937E-05
7827,5.61424E-05
7828,5.49382E-05
7829,5.47573E-05
7830,5.34086E-05
7831,5.38032E-05
7832,5.3536E-05
7833,5.26264E-05
7834,5.20094E-05
7835,5.35275E-05
7836,5.19582E-05
7837,5.40679E-05
7838,5.53147E-05
7839,5.32617E-05
7840,5.60626E-05
7841,5.56008E-05
7842,5.47766E-05
7843,5.51507E-05
7844,5.50024E-05
7845,5.6436E-05
7846,5.77465E-05
7847,5.85303E-05
7848,5.84284E-05
7849,5.79529E-05
7850,5.63373E-05
7851,5.81585E-05
7852,5.84483E-05
7853,5.91853E-05
7854,5.913E-05
7855,6.04518E-05
7856,6.17063E-05
7857,6.21257E-05
7858,6.11126E-05
7859,6.01154E-05
7860,6.0337E-05
7861,5.92353E-05
7862,5.86936E-05
7863,5.93432E-05
7864,5.98107E-05
7865,5.98658E-05
7866,5.90537E-05
7867,5.93324E-05
7868,5.81003E-05
7869,5.777E-05
7870,5.62635E-05
7871,5.86267E-05
7872,5.66067E-05
7873,5.67485E-05
7874,5.53697E-05
7875,5.50688E-05
7876,5.29986E-05
7877,5.61086E-05
7878,5.60849E-05
7879,5.62415E-05
7880,5.61491E-05
7881,5.60561E-05
7882,5.53717E-05
7883,5.84079E-05
7884,5.63803E-05
7885,5.73815E-05
7886,5.78602E-05
7887,5.7108E-05
7888,5.53393E-05
7889,5.59036E-05
7890,5.73699E-05
7891,5.84216E-05
7892,5.83276E-05
7893,5.83457E-05
7894,5.69815E-05
7895,5.51749E-05
7896,5.78448E-05
7897,5.56226E-05
7898,5.46373E-05
7899,5.65296E-05
7900,5.57347E-05
7901,5.61549E-05
7902,5.64967E-05
7903,5.68511E-05
7904,5.82987E-05
7905,6.22369E-05
7906,6.12416E-05
7907,6.37197E-05
7908,6.28353E-05
7909,6.54484E-05
7910,6.59811E-05
7911,6.78565E-05
7912,6.76055E-05
7913,6.87365E-05
7914,6.56888E-05
7915,6.43305E-05
7916,6.57058E-05
7917,6.61677E-05
7918,6.32657E-05
7919,6.27685E-05
7920,6.32453E-05
7921,6.28401E-05
7922,6.19513E-05
7923,6.13389E-05
7924,5.94177E-05
7925,6.05631E-05
7926,5.92199E-05
7927,5.72011E-05
7928,5.92654E-05
7929,5.86878E-05
7930,5.56894E-05
7931,5.69788E-05
7932,5.61923E-05
7933,5.6084E-05
7934,5.54606E-05
7935,5.43409E-05
7936,5.2585E-05
7937,5.1936E-05
7938,5.24507E-05
7939,5.25361E-05
7940,5.03916E-05
7941,5.03631E-05
7942,5.15464E-05
7943,5.3195E-05
7944,5.37816E-05
7945,5.18336E-05
7946,5.67477E-05
7947,5.5012E-05
7948,5.61039E-05
7949,5.58196E-05
7950,5.57656E-05
7951,5.53203E-05
7952,5.67843E-05
7953,5.71019E-05
7954,5.71334E-05
7955,5.89172E-05
7956,5.7995E-05
7957,5.56259E-05
7958,5.65443E-05
7959,5.67463E-05
7960,5.84302E-05
7961,5.4488E-05
7962,5.50201E-05
7963,5.80773E-05
7964,5.54745E-05
7965,5.81507E-05
7966,5.7496E-05
7967,5.62925E-05
7968,5.57317E-05
7969,5.80362E-05
7970,6.00048E-05
7971,6.06144E-05
7972,6.18743E-05
7973,6.41148E-05
7974,6.51275E-05
7975,6.55991E-05
7976,6.66099E-05
7977,6.60436E-05
7978,6.55297E-05
7979,6.57021E-05
7980,6.4081E-05
7981,6.35107E-05
7982,6.36263E-05
7983,6.40366E-05
7984,6.1616E-05
7985,5.81997E-05
7986,5.48083E-05
7987,5.40568E-05
7988,5.35517E-05
7989,5.34501E-05
7990,5.37913E-05
7991,5.43236E-05
7992,5.4516E-05
7993,5.25994E-05
7994,5.33274E-05
7995,5.38879E-05
7996,5.27598E-05
7997,5.31632E-05
7998,5.31767E-05
7999,5.5582E-05
8000,5.53251E-05
8001,5.67587E-05
8002,5.68717E-05
8003,5.89203E-05
8004,5.94029E-05
8005,5.85731E-05
8006,6.05372E-05
8007,6.02918E-05
8008,6.08905E-05
8009,6.02991E-05
8010,5.86572E-05
8011,5.95634E-05
8012,6.00115E-05
8013,6.00237E-05
8014,6.12387E-05
8015,6.17019E-05
8016,6.11497E-05
8017,6.05016E-05
8018,6.13073E-05
8019,6.12378E-05
8020,6.07898E-05
8021,5.89098E-05
8022,6.16646E-05
8023,6.11362E-05
8024,5.79746E-05
8025,5.84086E-05
8026,5.64696E-05
8027,5.8154E-05
8028,5.57229E-05
8029,5.60658E-05
8030,5.37726E-05
8031,5.44367E-05
8032,5.55131E-05
8033,5.40233E-05
8034,5.43743E-05
8035,5.23764E-05
8036,5.31514E-05
8037,5.16106E-05
8038,5.15642E-05
8039,5.46464E-05
8040,5.36965E-05
8041,5.33352E-05
8042,5.54826E-05
8043,5.55983E-05
8044,5.78662E-05
8045,5.56966E-05
8046,5.80546E-05
8047,5.85967E-05
8048,5.71145E-05
8049,6.02057E-05
8050,5.95513E-05
8051,6.19215E-05
8052,6.11597E-05
8053,6.47014E-05
8054,6.27679E-05
8055,6.28671E-05
8056,6.31493E-05
8057,6.5912E-05
8058,6.64896E-05
8059,6.53031E-05
8060,6.49192E-05
8061,6.61776E-05
8062,6.388E-05
8063,6.23103E-05
8064,6.13022E-05
8065,5.74648E-05
8066,5.74451E-05
8067,5.58289E-05
8068,5.53607E-05
8069,5.66312E-05
8070,5.5598E-05
8071,5.42979E-05
8072,5.56758E-05
8073,5.35554E-05
8074,5.77267E-05
8075,5.5056E-05
8076,5.52672E-05
8077,5.42865E-05
8078,5.47432E-05
8079,5.3562E-05
8080,5.40054E-05
8081,5.49872E-05
8082,5.5394E-05
8083,5.40567E-05
8084,5.50871E-05
8085,5.49271E-05
8086,5.57599E-05
8087,5.4848E-05
8088,5.61284E-05
8089,5.33823E-05
8090,5.26243E-05
8091,5.24096E-05
8092,5.29227E-05
8093,5.27321E-05
8094,5.54459E-05
8095,5.72973E-05
8096,5.41468E-05
8097,5.55468E-05
8098,5.39302E-05
8099,5.71907E-05
8100,5.54608E-05
8101,5.61888E-05
8102,5.45823E-05
8103,5.49489E-05
8104,5.59244E-05
8105,5.93783E-05
8106,5.99457E-05
8107,6.10991E-05
8108,6.26762E-05
8109,6.13308E-05
8110,5.86662E-05
8111,6.14567E-05
8112,6.37818E-05
8113,6.31079E-05
8114,6.51575E-05
8115,6.64697E-05
8116,6.49104E-05
8117,6.2491E-05
8118,6.24406E-05
8119,5.9879E-05
8120,6.14526E-05
8121,6.10729E-05
8122,6.00925E-05
8123,6.08996E-05
8124,6.03261E-05
8125,6.06808E-05
8126,6.00962E-05
8127,5.65603E-05
8128,5.67752E-05
8129,5.49636E-05
8130,5.5856E-05
8131,5.79085E-05
8132,5.63483E-05
8133,5.72981E-05
8134,5.62881E-05
8135,5.69428E-05
8136,5.75229E-05
8137,5.78909E-05
8138,5.77441E-05
8139,5.70013E-05
8140,5.69841E-05
8141,5.43238E-05
8142,5.63135E-05
8143,5.39333E-05
8144,5.3144E-05
8145,5.42604E-05
8146,5.26964E-05
8147,5.30481E-05
8148,5.33744E-05
8149,5.47815E-05
8150,5.60895E-05
8151,5.49129E-05
8152,5.45877E-05
8153,5.6826E-05
8154,5.64251E-05
8155,5.69463E-05
8156,5.57082E-05
8157,5.67232E-05
8158,5.85707E-05
8159,5.94368E-05
8160,5.88255E-05
8161,5.8848E-05
8162,5.80534E-05
8163,5.89637E-05
8164,5.7855E-05
8165,5.86717E-05
8166,5.93132E-05
8167,5.9442E-05
8168,6.00982E-05
8169,5.80205E-05
8170,5.8658E-05
8171,5.98421E-05
8172,5.79107E-05
8173,5.70049E-05
8174,6.03125E-05
8175,5.86599E-05
8176,5.91068E-05
8177,5.84454E-05
8178,5.75039E-05
8179,5.79336E-05
8180,5.71343E-05
8181,5.68417E-05
8182,5.49051E-05
8183,5.82581E-05
8184,5.60277E-05
8185,5.68509E-05
8186,5.55805E-05
8187,5.53029E-05
8188,5.457E-05
8189,5.54038E-05
8190,5.69918E-05
8191,5.43664E-05
8192,5.44355E-05
8193,5.4894E-05
8194,5.30994E-05
8195,5.4342E-05
8196,5.38222E-05
8197,5.50462E-05
8198,5.66108E-05
8199,5.5349E-05
8200,5.45512E-05
8201,5.75666E-05
8202,5.75319E-05
8203,5.64497E-05
8204,5.72556E-05
8205,5.77056E-05
8206,5.79396E-05
8207,5.80531E-05
8208,5.63182E-05
8209,5.80026E-05
8210,5.70271E-05
8211,5.80648E-05
8212,5.73251E-05
8213,5.67281E-05
8214,5.62301E-05
8215,5.75742E-05
8216,5.69202E-05
8217,5.46778E-05
8218,5.45096E-05
8219,5.3277E-05
8220,5.51265E-05
8221,5.666E-05
8222,5.80993E-05
8223,5.81777E-05
8224,5.84874E-05
8225,5.83859E-05
8226,5.63706E-05
8227,5.76262E-05
8228,5.78706E-05
8229,5.7548E-05
8230,5.72525E-05
8231,5.96599E-05
8232,5.79506E-05
8233,5.87227E-05
8234,5.67966E-05
8235,5.67008E-05
8236,5.62529E-05
8237,5.48128E-05
8238,5.69504E-05
8239,5.72535E-05
8240,5.71767E-05
8241,5.64819E-05
8242,5.789E-05
8243,5.84684E-05
8244,5.94792E-05
8245,6.03768E-05
8246,6.22399E-05
8247,6.4188E-05
8248,6.48765E-05
8249,6.36883E-05
8250,6.39268E-05
8251,6.39453E-05
8252,6.22295E-05
8253,6.06976E-05
8254,5.89771E-05
8255,5.78839E-05
8256,5.66281E-05
8257,5.65026E-05
8258,5.57631E-05
8259,5.52904E-05
8260,5.53472E-05
8261,5.402E-05
8262,5.49783E-05
8263,5.38839E-05
8264,5.33414E-05
8265,5.34392E-05
8266,5.24383E-05
8267,5.00869E-05
8268,5.18535E-05
8269,5.16392E-05
8270,5.06845E-05
8271,4.99743E-05
8272,4.89039E-05
8273,4.89797E-05
8274,4.95418E-05
8275,4.94728E-05
8276,4.97066E-05
8277,4.99104E-05
8278,5.04857E-05
8279,5.12398E-05
8280,5.16987E-05
8281,5.10632E-05
8282,5.39494E-05
8283,5.45867E-05
8284,5.49874E-05
8285,5.7753E-05
8286,5.96198E-05
8287,6.02496E-05
8288,6.01825E-05
8289,6.36878E-05
8290,6.59395E-05
8291,6.65304E-05
8292,6.83554E-05
8293,6.93958E-05
8294,7.09843E-05
8295,6.96833E-05
8296,6.74202E-05
8297,6.59678E-05
8298,6.61599E-05
8299,6.489E-05
8300,6.32797E-05
8301,6.32616E-05
8302,6.08327E-05
8303,6.19852E-05
8304,5.93602E-05
8305,5.86689E-05
8306,5.63575E-05
8307,5.66319E-05
8308,5.39395E-05
8309,5.36573E-05
8310,5.51984E-05
8311,5.57915E-05
8312,5.65705E-05
8313,5.44446E-05
8314,5.57513E-05
8315,5.38136E-05
8316,5.49576E-05
8317,5.59694E-05
8318,5.3003E-05
8319,5.30332E-05
8320,5.20134E-05
8321,5.30089E-05
8322,5.2008E-05
8323,5.32626E-05
8324,5.30422E-05
8325,5.11093E-05
8326,5.09892E-05
8327,5.16125E-05
8328,5.0363E-05
8329,5.0035E-05
8330,5.06637E-05
8331,5.02386E-05
8332,4.96099E-05
8333,5.16357E-05
8334,4.99699E-05
8335,5.23951E-05
8336,5.19343E-05
8337,5.46081E-05
8338,5.32023E-05
8339,5.47114E-05
8340,5.35218E-05
8341,5.55345E-05
8342,5.64651E-05
8343,5.74609E-05
8344,5.86531E-05
8345,5.80234E-05
8346,6.1078E-05
8347,6.22188E-05
8348,6.438E-05
8349,6.2879E-05
8350,6.34399E-05
8351,6.30802E-05
8352,6.37912E-05
8353,6.32855E-05
8354,6.07454E-05
8355,6.21559E-05
8356,6.08053E-05
8357,6.14202E-05
8358,6.11628E-05
8359,6.1072E-05
8360,6.31853E-05
8361,6.32333E-05
8362,6.11606E-05
8363,6.15387E-05
8364,6.16112E-05
8365,5.86782E-05
8366,5.72559E-05
8367,5.81945E-05
8368,5.93454E-05
8369,5.46306E-05
8370,5.55582E-05
8371,5.6583E-05
8372,5.47261E-05
8373,5.3323E-05
8374,5.48892E-05
8375,5.45141E-05
8376,5.44091E-05
8377,5.35803E-05
8378,5.34851E-05
8379,5.37458E-05
8380,5.33737E-05
8381,5.34856E-05
8382,5.19529E-05
8383,5.10361E-05
8384,5.23111E-05
8385,5.14521E-05
8386,5.38729E-05
8387,5.27064E-05
8388,5.20074E-05
8389,5.20708E-05
8390,5.26402E-05
8391,5.17559E-05
8392,5.24302E-05
8393,5.19232E-05
8394,5.33936E-05
8395,5.38081E-05
8396,5.44956E-05
8397,5.15452E-05
8398,5.55601E-05
8399,5.48847E-05
8400,5.4827E-05
8401,5.61866E-05
8402,5.57501E-05
8403,5.70062E-05
8404,5.73916E-05
8405,5.90075E-05
8406,6.1102E-05
8407,6.38914E-05
8408,6.46011E-05
8409,6.47945E-05
8410,6.47454E-05
8411,6.58488E-05
8412,6.90873E-05
8413,6.81375E-05
8414,7.16942E-05
8415,7.24766E-05
8416,7.28241E-05
8417,7.01583E-05
8418,6.84191E-05
8419,6.80573E-05
8420,6.52905E-05
8421,6.19921E-05
8422,5.92511E-05
8423,5.80196E-05
8424,5.80076E-05
8425,5.53108E-05
8426,5.33456E-05
8427,5.37509E-05
8428,5.27655E-05
8429,5.32557E-05
8430,5.13342E-05
8431,5.0873E-05
8432,5.03644E-05
8433,4.89085E-05
8434,4.84232E-05
8435,4.90998E-05
8436,4.71669E-05
8437,4.71916E-05
8438,4.8447E-05
8439,4.85404E-05
8440,4.77483E-05
8441,4.76945E-05
8442,4.65637E-05
8443,4.76322E-05
8444,4.76739E-05
8445,4.67534E-05
8446,4.94744E-05
8447,4.7396E-05
8448,4.89616E-05
8449,4.9786E-05
8450,4.91754E-05
8451,5.24197E-05
8452,5.1199E-05
8453,5.18176E-05
8454,5.29569E-05
8455,5.45313E-05
8456,5.65545E-05
8457,5.81391E-05
8458,5.97681E-05
8459,6.05293E-05
8460,6.29509E-05
8461,6.37841E-05
8462,6.51345E-05
8463,6.71017E-05
8464,6.72327E-05
8465,6.93476E-05
8466,6.88365E-05
8467,6.85119E-05
8468,6.81127E-05
8469,6.86964E-05
8470,6.65992E-05
8471,6.80773E-05
8472,6.62487E-05
8473,6.48466E-05
8474,6.55009E-05
8475,6.35339E-05
8476,6.44545E-05
8477,6.13756E-05
8478,5.99739E-05
8479,5.93713E-05
8480,5.92633E-05
8481,5.5652E-05
8482,5.40434E-05
8483,5.46818E-05
8484,5.26393E-05
8485,5.37752E-05
8486,5.22833E-05
8487,5.16594E-05
8488,5.24307E-05
8489,5.18959E-05
8490,5.16242E-05
8491,5.0439E-05
8492,5.02921E-05
8493,5.23432E-05
8494,4.99759E-05
8495,4.9451E-05
8496,4.89477E-05
8497,4.89204E-05
8498,5.01696E-05
8499,4.95001E-05
8500,4.99982E-05
8501,4.92516E-05
8502,4.86347E-05
8503,4.81033E-05
8504,4.87143E-05
8505,4.95144E-05
8506,5.16023E-05
8507,5.15522E-05
8508,5.27239E-05
8509,5.33672E-05
8510,5.26187E-05
8511,5.41835E-05
8512,5.47428E-05
8513,5.77094E-05
8514,5.82977E-05
8515,5.81077E-05
8516,5.72677E-05
8517,5.69965E-05
8518,5.79965E-05
8519,5.77109E-05
8520,5.65322E-05
8521,5.65261E-05
8522,5.76313E-05
8523,5.75605E-05
8524,5.69422E-05
8525,5.72116E-05
8526,5.81835E-05
8527,5.77406E-05
8528,5.67069E-05
8529,5.64551E-05
8530,5.61201E-05
8531,5.75733E-05
8532,5.61995E-05
8533,5.56681E-05
8534,5.80439E-05
8535,5.95497E-05
8536,6.11034E-05
8537,6.16274E-05
8538,6.11471E-05
8539,6.0155E-05
8540,6.08753E-05
8541,5.8584E-05
8542,6.00571E-05
8543,5.96924E-05
8544,5.95499E-05
8545,5.85803E-05
8546,5.83791E-05
8547,5.73462E-05
8548,5.67582E-05
8549,5.52372E-05
8550,5.71094E-05
8551,5.76187E-05
8552,5.59855E-05
8553,5.69761E-05
8554,5.50824E-05
8555,5.66735E-05
8556,5.5455E-05
8557,5.62851E-05
8558,5.60455E-05
8559,5.69804E-05
8560,5.45659E-05
8561,5.72153E-05
8562,5.74215E-05
8563,5.65144E-05
8564,5.73467E-05
8565,5.75285E-05
8566,5.80189E-05
8567,5.74256E-05
8568,5.63733E-05
8569,5.49864E-05
8570,5.53981E-05
8571,5.39176E-05
8572,5.24092E-05
8573,5.3465E-05
8574,5.23944E-05
8575,5.27069E-05
8576,5.31771E-05
8577,5.02477E-05
8578,5.2845E-05
8579,5.30882E-05
8580,5.41612E-05
8581,5.46496E-05
8582,5.25748E-05
8583,5.19365E-05
8584,5.25632E-05
8585,5.32268E-05
8586,5.23373E-05
8587,5.34597E-05
8588,5.24113E-05
8589,5.2833E-05
8590,5.05547E-05
8591,5.25333E-05
8592,5.07104E-05
8593,5.20248E-05
8594,5.16854E-05
8595,5.13827E-05
8596,5.11088E-05
8597,5.27186E-05
8598,5.1557E-05
8599,5.1447E-05
8600,5.15582E-05
8601,5.33884E-05
8602,5.14174E-05


==> images/ablation_structure/batch_loss.txt <==
0.682763
0.368075
0.270456
0.213507
0.175787
0.147135
0.126861
0.108189
0.0940233
0.0834997
0.0742901
0.0660903
0.0592582
0.0539082
0.0491941
0.0449138
0.0417282
0.0386257
0.035839
0.0337984
0.0315649
0.0294723
0.0277427
0.0262448
0.0247912
0.0236201
0.0221923
0.0210218
0.0197766
0.0189407
0.0178588
0.0170231
0.0162501
0.0158275
0.015163
0.0143021
0.0136052
0.0129834
0.0124153
0.012025
0.0114871
0.0109068
0.0105607
0.0100142
0.00979117
0.00933792
0.00903946
0.00860826
0.00821872
0.00796169
0.00772605
0.00744219
0.00716369
0.00693833
0.00661562
0.00649962
0.00622646
0.00611426
0.00582193
0.00566297
0.00545487
0.00532147
0.00510325
0.00494578
0.00484557
0.00467017
0.0044815
0.00441051
0.0042878
0.00416235
0.00403823
0.00389367
0.00386201
0.00371638
0.00361264
0.00355408
0.00344962
0.00334459
0.00325223
0.00319003
0.00314592
0.00302125
0.00292358
0.00287095
0.00280765
0.0027816
0.00268217
0.00260823
0.00255523
0.00255114
0.00246699
0.00240603
0.00232292
0.0023142
0.00223338
0.00221065
0.00217365
0.00212436
0.00205438
0.00202291
0.00200656
0.00196573
0.00192019
0.00188402
0.00184306
0.00181541
0.00178695
0.00175873
0.00174171
0.00170103
0.00168469
0.00163868
0.00162179
0.00159061
0.00156221
0.00152797
0.00151994
0.00149883
0.00147802
0.00146028
0.00142825
0.00140355
0.00137394
0.00136605
0.00135504
0.0013119
0.00130529
0.00128027
0.00126431
0.00125609
0.00125132
0.00123075
0.00121524
0.00119463
0.00117963
0.00115856
0.00114306
0.00114789
0.00111888
0.0011149
0.00110605
0.00107998
0.00105672
0.00105599
0.00106736
0.00104635
0.00104278
0.00101927
0.00100138
0.000991694
0.00096603
0.00099555
0.000959333
0.000959122
0.000944921
0.000931861
0.000925753
0.000908675
0.000909468
0.000897702
0.000895704
0.000890129
0.000885568
0.000870861
0.000860808
0.000852558
0.000846281
0.000838553
0.000834253
0.000821064
0.000799399
0.000808927
0.000806812
0.000806267
0.000789977
0.000778596
0.000769427
0.000777107
0.00078912
0.000752658
0.000756163
0.000751483
0.000752824
0.000744795
0.000734783
0.000715089
0.000723616
0.000721576
0.000712211
0.000705977
0.000697813
0.000704312
0.00070584
0.000696234
0.000674764
0.00067725
0.00066702
0.00065865
0.000671953
0.000658524
0.00064772
0.000662241
0.000643904
0.000658471
0.000651364
0.000648083
0.000629727
0.000630399
0.000636085
0.000629008
0.000622885
0.000632594
0.000611658
0.000598637
0.000616347
0.000586395
0.000605355
0.000596814
0.000601258
0.000593923
0.000604629
0.000582038
0.000581278
0.000575395
0.00057847
0.000580681
0.00056953
0.000574284
0.000566914
0.000567492
0.000579944
0.000562509
0.000561087
0.000557262
0.000558483
0.000558319
0.000555502
0.000555065
0.000557173
0.00054893
0.000555352
0.000532818
0.000534953
0.000532697
0.000538875
0.000541024
0.000534137
0.000535609
0.000527166
0.000528783
0.000516756
0.000519586
0.000517528
0.000509007
0.000507285
0.000513208
0.000515538
0.000516835
0.000505413
0.000495015
0.000496687
0.000493174
0.000491567
0.000491925
0.000491164
0.000495099
0.000488793
0.000490144
0.000475995
0.00048201
0.000484497
0.000482672
0.000485095
0.000488981
0.000488755
0.000481313
0.000478746
0.000483212
0.000488806
0.000486375
0.000483523
0.000490669
0.000484067
0.000489466
0.00047429
0.000478325
0.000475831
0.000470573
0.000471998
0.000456671
0.000455733
0.000456478
0.000461117
0.000452169
0.000457981
0.000458453
0.000446888
0.000448882
0.000448331
0.000456598
0.000439992
0.000440796
0.000445362
0.000442419
0.000448193
0.000448417
0.000450138
0.00043467
0.000443984
0.000449781
0.000450705
0.000443197
0.000443533
0.000431632
0.000429887
0.000422515
0.00042412
0.000430482
0.000431598
0.000429626
0.000426676
0.000421909
0.000419575
0.00042978
0.000424953
0.000419211
0.000422931
0.00042426
0.000423771
0.000417676
0.000414028
0.000412581
0.00041374
0.000409366
0.000423398
0.000425853
0.000447469
0.000445428
0.000442838
0.000431665
0.000434873
0.000452632
0.000437691
0.000440886
0.000443899
0.000425919
0.000426075
0.00043552
0.000431539
0.000443949
0.000444601
0.000441834
0.00043337
0.0004256
0.000432033
0.000414909
0.000410726
0.000410112
0.000407974
0.000407134
0.00040449
0.000398939
0.000405456
0.000395947
0.000396024
0.000400241
0.000396726
0.000393218
0.000395679
0.000397595
0.000401214
0.0004028
0.000382747
0.00039
0.000386891
0.000387514
0.000382224
0.000398311
0.000385718
0.000391436
0.00039065
0.000391857
0.000384909
0.00038653
0.000385886
0.000380253
0.000375773
0.00039034
0.000375626
0.000377344
0.000385352
0.000386546
0.000393829
0.000391608
0.000394664
0.000388174
0.00038977
0.000385641
0.000383928
0.000386983
0.000386377
0.000389259
0.000390473
0.000384502
0.000382338
0.000378431
0.000385471
0.00038727
0.000382464
0.000387593
0.000387895
0.000392122
0.000394225
0.000379709
0.000394142
0.000377011
0.000376402
0.000369005
0.000367307
0.000368218
0.000368539
0.000368497
0.000371438
0.000371652
0.000369692
0.000373582
0.000374847
0.000385898
0.000377597
0.000378037
0.000378705
0.0003809
0.000379106
0.000361844
0.000378585
0.000373843
0.00037934
0.000365418
0.000368921
0.000371831
0.000366902
0.000368479
0.000364511
0.000369055
0.00036632
0.00035614
0.000359782
0.000356396
0.000357627
0.000366333
0.000368615
0.000362838
0.000353354
0.000364752
0.000362935
0.000364038
0.00036793
0.000360516
0.000356429
0.000362822
0.000359154
0.000353233
0.000358217
0.000363634
0.000356941
0.000358877
0.000379224
0.00038093
0.000384959
0.000395958
0.000395322
0.000413337
0.000408166
0.000408151
0.000397977
0.000386045
0.000382404
0.000377104
0.000368709
0.000380889
0.000366291
0.000370913
0.000361059
0.000369643
0.000373312
0.000370383
0.000374681
0.00037251
0.000360481
0.000364796
0.000350755
0.000369315
0.000363659
0.000363906
0.000369223
0.000365619
0.000368502
0.000353276
0.00034853
0.0003547
0.000358528
0.000346876
0.000342073
0.000351569
0.000354996
0.000346389
0.000341496
0.00034238
0.00033929
0.000350342
0.00033951
0.000330212
0.000339662
0.000338567
0.000337934
0.000324174
0.000337461
0.000333343
0.000341353
0.000336524
0.000342311
0.00034601
0.000355614
0.000350027
0.000354098
0.000352607
0.000360259
0.00036323
0.000357628
0.00035525
0.0003537
0.000356219
0.000351237
0.000352281
0.000352019
0.000347598
0.000344075
0.000354751
0.000344193
0.000345964
0.00033658
0.000351429
0.000350286
0.000339632
0.00033846
0.000343558
0.000360019
0.000361658
0.00036663
0.000373245
0.000361607
0.000361389
0.000368756
0.000370148
0.000367581
0.000356914
0.000367881
0.000357829
0.00035382
0.00035233
0.000342604
0.000335665
0.000337338
0.000321039
0.000331852
0.000331981
0.000334647
0.000334995
0.000342017
0.000340732
0.000356457
0.00034361
0.000371399
0.000361589
0.000360251
0.000365329
0.000359629
0.000351073
0.000364585
0.000357769
0.000366512
0.000346974
0.000353174
0.000345678
0.000355643
0.00034961
0.000357461
0.00034825
0.000354568
0.000352701
0.000352632
0.000347043
0.000342673
0.000344911
0.000352598
0.000348652
0.00034846
0.000350131
0.000350991
0.00034251
0.000347149
0.000334381
0.000334324
0.000330985
0.000329808
0.000334646
0.000329033
0.000326817
0.000325233
0.00032752
0.000321548
0.000309185
0.000316249
0.000316817
0.000316875
0.000318726
0.000326321
0.000322397
0.000325089
0.000323983
0.000325414
0.000335277
0.000348677
0.000344034
0.000340424
0.000338291
0.000357192
0.000361778
0.000359806
0.000356058
0.000353925
0.000354074
0.000356564
0.00035457
0.000364399
0.000366338
0.0003628
0.000360639
0.00037883
0.000366445
0.000382271
0.000371869
0.000360406
0.000350513
0.000355982
0.000336862
0.000342453
0.000329928
0.00034129
0.000342141
0.000333657
0.000329698
0.000343892
0.000334261
0.000339729
0.000329714
0.000331171
0.00032645
0.000324838
0.000320196
0.000332233
0.000323881
0.000328848
0.000315675
0.000314874
0.000319132
0.000321444
0.000315276
0.000314688
0.00032116
0.000317199
0.000312127
0.000321826
0.000311531
0.000334807
0.000322504
0.000338542
0.000338698
0.000341026
0.00033675
0.000339722
0.000339308
0.000335251
0.000340647
0.000349251
0.000342028
0.000349749
0.000346556
0.0003452
0.000337173
0.000343512
0.000328556
0.00033497
0.000324655
0.000323765
0.000328895
0.000318647
0.000319199
0.000333011
0.000323592
0.00033998
0.000332089
0.000334781
0.000328494
0.00032461
0.000328381
0.000338966
0.000320337
0.00032943
0.000329087
0.000336663
0.000327093
0.000343902
0.000330785
0.000333639
0.000327764
0.000342703
0.000339022
0.000344834
0.00034913
0.00033926
0.00034829
0.000356919
0.000364617
0.000363235
0.000351698
0.000356045
0.000342054
0.000351539
0.000362247
0.000341035
0.000357976
0.000351627
0.000353637
0.000344321
0.000346074
0.000356456
0.000338241
0.000342598
0.000340856
0.000337834
0.000331716
0.000325692
0.000330227
0.000333269
0.000333063
0.000335314
0.000326697
0.00033012
0.00032926
0.000329547
0.000329212
0.000322548
0.000322682
0.000316533
0.000319411
0.000332004
0.000329552
0.000332068
0.000333778
0.000333646
0.00033944
0.00035399
0.000346433
0.000350758
0.000349673
0.000348011
0.000335053
0.000341068
0.000337989
0.000325897
0.000326975
0.000318839
0.000321625
0.000324343
0.000322937
0.000327373
0.000326667
0.000327214
0.000333742
0.000331434
0.000312058
0.000330213
0.000300658
0.000311541
0.000300308
0.00029164
0.000307445
0.00029705
0.000305834
0.000300515
0.000302277
0.000300497
0.000306339
0.000303909
0.000311318
0.000311733
0.000320848
0.000317594
0.000333338
0.000323095
0.000334773
0.00030901
0.000331602
0.000306868
0.000318819
0.000303373
0.000320784
0.000301568
0.00030351
0.000303072
0.000298999
0.000283369
0.000294534
0.000276575
0.000278635
0.00027612
0.000267117
0.000268677
0.000272613
0.000259652
0.000264171
0.000253661
0.000261449
0.000257001
0.000258391
0.00025317
0.000250632
0.000261364
0.000245469
0.00025242
0.000253198
0.000249031
0.00024745
0.000232687
0.000243952
0.000237995
0.000254447
0.000247873
0.000245078
0.000246085
0.000251899
0.000239995
0.000247441
0.000252182
0.000257722
0.000260978
0.000266678
0.000261277
0.000274734
0.000271779
0.000278915
0.000272905
0.000284753
0.000279244
0.000289772
0.000294756
0.0002985
0.000305359
0.000305508
0.000296399
0.000305957
0.000297505
0.000290065
0.000283943
0.000297324
0.000293595
0.000296065
0.000280739
0.000290563
0.00027647
0.000278391
0.000265862
0.000279137
0.000268028
0.000279084
0.000254839
0.000255396
0.000250813
0.000256805
0.00024523
0.000253929
0.000237487
0.000246895
0.000237702
0.00023852
0.000249051
0.000242096
0.000247289
0.000256957
0.000247427
0.000254527
0.000248416
0.000255439
0.000249436
0.000247586
0.000246818
0.000247037
0.000253478
0.000259506
0.000252697
0.00025159
0.000253653
0.000253308
0.000249992
0.000245294
0.000251145
0.000255794
0.000246793
0.000259211
0.000262766
0.000272743
0.000271234
0.000265496
0.00026794
0.000274708
0.000279558
0.0002896
0.000282942
0.000299869
0.000292367
0.00029949
0.000285616
0.000302665
0.000303743
0.00030682
0.000299576
0.000293674
0.000278121
0.000274683
0.000269906
0.000269037
0.000268839
0.000268012
0.000263844
0.000262596
0.000244486
0.000252373
0.000257924
0.000259034
0.000247821
0.000256172
0.000246985
0.000251374
0.000246544
0.000246789
0.000241324
0.000247312
0.000247338
0.000244331
0.000246726
0.00024397
0.000247599
0.000234941
0.00024429
0.000252151
0.000251174
0.000256348
0.00024769
0.000262585
0.000255739
0.000264348
0.000257329
0.000251088
0.000255061
0.000262695
0.000258359
0.000264939
0.000252069
0.000259327
0.000259541
0.000255138
0.000262045
0.000269289
0.000268613
0.000267021
0.000272131
0.000283898
0.00027648
0.000282148
0.00029242
0.000298325
0.000289002
0.000301327
0.000304104
0.000311947
0.000289145
0.000289059
0.000282702
0.000285097
0.000271218
0.000263673
0.000258985
0.000268674
0.000256615
0.000254569
0.000259759
0.000250845
0.000242952
0.00024981
0.000244864
0.000234894
0.000232428
0.000241386
0.000238727
0.00024908
0.000234975
0.000240779
0.000255352
0.000250569
0.000245269
0.000256679
0.000251077
0.000258545
0.000256545
0.000261568
0.00026063
0.00026336
0.000266226
0.000267561
0.000272246
0.000272472
0.000267989
0.00027612
0.000277136
0.000274347
0.000268414
0.000278516
0.000264491
0.000269186
0.000267364
0.000273227
0.00026487
0.000274942
0.000267106
0.000271245
0.000267204
0.000260108
0.000252324
0.000260161
0.00026071
0.000260084
0.000256319
0.000267906
0.000261928
0.000259095
0.000253929
0.000264832
0.000265219
0.000266878
0.000261678
0.000268518
0.000263755
0.000260823
0.000250756
0.00025262
0.000258649
0.00025129
0.000245048
0.000252126
0.000247496
0.000246788
0.000239807
0.000258412
0.000251159
0.000251008
0.000243444
0.000254331
0.000255849
0.000259035
0.000255024
0.000272468
0.000269259
0.000279027
0.000269458
0.00028504
0.000275941
0.000285827
0.000285587
0.000302948
0.000299045
0.000294884
0.00028544
0.000286881
0.000280499
0.000280004
0.000280356
0.000274376
0.000272632
0.000269048
0.000270881
0.00027124
0.000257893
0.000267252
0.00025849
0.000257382
0.000251394
0.000244537
0.000246283
0.000252904
0.000240806
0.000249601
0.000239079
0.000245956
0.000242205
0.000245077
0.000234632
0.000243138
0.000244032
0.000243242
0.000237681
0.000245651
0.000241498
0.000249394
0.000248415
0.000248647
0.000258328
0.000247434
0.000258892
0.000261437
0.000257272
0.000262429
0.000257472
0.000273938
0.000273032
0.000277774
0.000277152
0.000286099
0.000287801
0.000299569
0.000293722
0.000298643
0.000291773
0.000294325
0.00027166
0.000282344
0.000278753
0.00027929
0.000267687
0.000281212
0.00026962
0.000274078
0.00026858
0.000271561
0.000248999
0.00025414
0.000246012
0.000246137
0.00024151
0.000240799
0.000234461
0.000244005
0.00024204
0.000249899
0.000240369
0.000241448
0.000234891
0.000240392
0.000246459
0.000240902
0.000243259
0.000250977
0.000244218
0.000240759
0.000244366
0.000245567
0.000244847
0.000249701
0.000247737
0.000251412
0.000258366
0.000271582
0.000276171
0.000285654
0.00029228
0.000294401
0.000302636
0.000323404
0.000321281
0.000320394
0.000313455
0.000317192
0.000307519
0.000309896
0.000292727
0.000294339
0.000284655
0.000280259
0.000266671
0.000261619
0.000242271
0.000250146
0.000245535
0.000246558
0.00023562
0.000235984
0.000230934
0.000235385
0.000226147
0.000237824
0.000225465
0.000227143
0.000224649
0.000228998
0.000229715
0.000235709
0.000225994
0.000235793
0.000232851
0.000241222
0.000233931
0.000228885
0.000231522
0.000239041
0.000231685
0.000242343
0.000243302
0.000247637
0.000247633
0.000256783
0.00025854
0.000265842
0.000269423
0.000275146
0.000286876
0.000304858
0.000314282
0.000321118
0.000323821
0.000329271
0.000320729
0.000331299
0.000323947
0.000322325
0.000308387
0.000318552
0.000295061
0.000288894
0.000273169
0.000271086
0.00026559
0.000262639
0.000244477
0.000237336
0.000234812
0.000238839
0.000234839
0.000232683
0.000228538
0.000229326
0.000224028
0.000219586
0.000219617
0.00022522
0.000218646
0.00021999
0.000219537
0.000224853
0.000220706
0.000218712
0.000218634
0.000218244
0.000229599
0.000224806
0.00022908
0.000222565
0.000223039
0.000223048
0.00022699
0.000226133
0.000233848
0.000239204
0.000242259
0.000254211
0.0002634
0.000278245
0.000280926
0.000300963
0.000319823
0.000342315
0.000356798
0.000391802
0.000393219
0.000400218
0.000392112
0.000398126
0.000386284
0.000361556
0.000329121
0.000306117
0.00028687
0.000275498
0.00026007
0.000267391
0.000248314
0.000244618
0.000235169
0.000230796
0.000231067
0.000228905
0.000236501
0.00022721
0.000216159
0.000216937
0.00022435
0.000226609
0.000225821
0.00022205
0.000219546
0.000225988
0.000225072
0.000216835
0.000218759
0.000215204
0.000217138
0.000213417
0.000223924
0.000220831
0.000220569
0.000219691
0.000217451
0.000220424
0.00022021
0.000213192
0.000219486
0.000222589
0.00022613
0.000221029
0.000218708
0.000219554
0.000221139
0.000227389
0.00023018
0.000229253
0.000222074
0.000223464
0.000234294
0.000236229
0.000239531
0.000246828
0.000257564
0.000278258
0.000295946
0.000323122
0.000349614
0.000399071
0.000436061
0.000484871
0.000491205
0.000499515
0.000449808
0.000416694
0.000370537
0.000325713
0.000297727
0.000278928
0.000261345
0.000246772
0.000236511
0.000245196
0.000234999
0.000230242
0.000230801
0.00022645
0.000221568
0.000220203
0.000217149
0.000221731
0.000227255
0.000213917
0.000218365
0.000219207
0.000216987
0.000217404
0.000217908
0.000222645
0.000216999
0.000212558
0.000221448
0.000216244
0.000217931
0.000215759
0.000214523
0.000214593
0.000221989
0.00021168
0.000214686
0.000206613
0.000224699
0.000217629
0.000215604
0.000215675
0.000221008
0.000221148
0.000222044
0.000222555
0.000225379
0.000227802
0.000225848
0.000225362
0.000232902
0.00024152
0.000244162
0.000257637
0.000259536
0.000277338
0.000284713
0.000305443
0.000324702
0.000359431
0.000384365
0.000411759
0.000430815
0.000457912
0.000442713
0.000442658
0.000415976
0.000387455
0.000348376
0.000320868
0.000277932
0.000272863
0.000253428
0.000236747
0.000234872
0.000226542
0.000221291
0.000220003
0.000220983
0.000226162
0.000221778
0.000219944
0.000215961
0.000212814
0.00021642
0.000223317
0.000212092
0.000217468
0.000219104
0.000215602
0.00021673
0.00021663
0.000211592
0.000214391
0.000216016
0.000211473
0.000219434
0.000215144
0.000217863
0.000215259
0.000217761
0.0002157
0.000217517
0.00021244
0.00021217
0.000218385
0.000217232
0.00021739
0.000219581
0.000218946
0.00021599
0.000216656
0.000217631
0.000217653
0.00022755
0.000230042
0.000238554
0.000251295
0.000253042
0.000259163
0.000269613
0.000278971
0.000290333
0.000311905
0.000332447
0.000354291
0.000376219
0.000422068
0.000436185
0.000445659
0.000434156
0.000433114
0.00040477
0.000382977
0.000338247
0.000309373
0.000276982
0.000257174
0.000244011
0.000240783
0.000229197
0.0002238
0.000223666
0.000218171
0.000217063
0.000218672
0.000217816
0.000220359
0.000215067
0.000212031
0.000216064
0.000216101
0.000213939
0.000217522
0.000218278
0.000217386
0.000217833
0.000215047
0.000213998
0.000213711
0.000223818
0.000217475
0.000219034
0.00021921
0.000216182
0.000212828
0.000210749
0.000215153
0.000212875
0.00021367
0.000209267
0.000220071
0.000217132
0.000221255
0.000230056
0.000236655
0.000235976
0.000248113
0.000262294
0.000279451
0.000306946
0.000321079
0.000356315
0.000377866
0.000400979
0.000414468
0.000447148
0.000448389
0.000435278
0.000395292
0.000379516
0.000337053
0.000309309
0.000282147
0.000269393
0.000252465
0.000244597
0.000240976
0.000228981
0.00023271
0.000227264
0.000220927
0.000221309
0.000217216
0.000220009
0.000213979
0.000217717
0.000218541
0.000215603
0.000214171
0.000209815
0.000210954
0.000214001
0.00020837
0.000223414
0.000216674
0.000217452
0.00021406
0.000212367
0.000217437
0.000213893
0.000220361
0.000217962
0.000219375
0.000222691
0.000217396
0.000209483
0.000214407
0.000220383
0.000220014
0.000216015
0.000217709
0.000223221
0.000225146
0.000217081
0.000220369
0.000219656
0.000216081
0.000220913
0.000216043
0.000222055
0.000224073
0.000222321
0.000225697
0.000234499
0.0002394
0.000261194
0.000286209
0.00031033
0.000344131
0.000392347
0.000415373
0.000463488
0.000481782
0.000504284
0.000483722
0.000460156
0.000405891
0.000361388
0.000317607
0.000303392
0.000274469
0.000255357
0.000241806
0.000236532
0.000224885
0.000218711
0.00021911
0.000220717
0.000214439
0.000214991
0.000219766
0.00021523
0.000212097
0.000211647
0.000222903
0.000214099
0.000217599
0.000213411
0.000206237
0.000221713
0.000214637
0.000215149
0.000218718
0.000215709
0.000214274
0.000215824
0.000207705
0.000217644
0.000212966
0.000214366
0.000209583
0.000212222
0.00022101
0.000220732
0.000214538
0.000216849
0.000218794
0.000219714
0.00021853
0.000217016
0.000212815
0.00021381
0.000218533
0.000216176
0.000215667
0.000220372
0.000219771
0.000226121
0.000237166
0.000241012
0.000250601
0.00026397
0.000282961
0.000314711
0.000332456
0.000369638
0.00040445
0.000441997
0.000467607
0.00050222
0.000474357
0.00044846
0.000401578
0.000363743
0.000317965
0.000292554
0.000264963
0.000251739
0.000235309
0.000229941
0.000225787
0.000225428
0.000224997
0.000213721
0.000213463
0.000216931
0.000210819
0.000210644
0.000214277
0.00020972
0.00021292
0.000208671
0.000214248
0.000214141
0.000208641
0.000217672
0.000212212
0.00021319
0.000212833
0.000207887
0.000214432
0.000213388
0.000218267
0.000217834
0.000217295
0.000215146
0.000219559
0.000213548
0.000214469
0.000211238
0.000214425
0.000215057
0.000215684
0.000214957
0.000211448
0.00022363
0.000215793
0.000223965
0.000221812
0.000218476
0.000222495
0.000223838
0.000227483
0.000230711
0.000236088
0.000244366
0.000248033
0.000262635
0.000271156
0.000299421
0.000312466
0.00033513
0.000367268
0.000395918
0.000425568
0.000464981
0.000469497
0.000464678
0.000412249
0.000371607
0.000325546
0.000300238
0.000271437
0.000264802
0.000244949
0.000232777
0.000224839
0.000235683
0.000221351
0.000218502
0.000226719
0.000220203
0.000215746
0.00021969
0.000210698
0.000219685
0.000204864
0.000217505
0.000208963
0.000219278
0.00021002
0.000209752
0.000211333
0.000213371
0.000218496
0.000212003
0.000214689
0.00021678
0.000212758
0.000217264
0.00021828
0.000213681
0.000213926
0.000208543
0.000212557
0.00020927
0.000215577
0.000214597
0.000211067
0.00020423
0.000214533
0.00022184
0.00020822
0.000217883
0.000216282
0.000227095
0.000226589
0.000230822
0.000234114
0.000241144
0.000248417
0.000270362
0.000286982
0.000318993
0.000344523
0.000386987
0.000429184
0.00047363
0.000471916
0.000487173
0.000451688
0.000426687
0.000386339
0.000360078
0.000317439
0.000292128
0.000271366
0.000261272
0.000248437
0.000240486
0.000232944
0.000228184
0.000221963
0.000215421
0.000216344
0.000217662
0.000209888
0.000208566
0.000208805
0.000207361
0.000208201
0.000213724
0.000206583
0.000213314
0.000216295
0.000208017
0.000208097
0.000212554
0.000208865
0.000208301
0.000211596
0.000213098
0.00021068
0.000206736
0.000210867
0.000209425
0.000213943
0.000208083
0.000210546
0.000209927
0.000208399
0.000216286
0.000214584
0.000211148
0.000218406
0.000218676
0.000215793
0.00021527
0.000214694
0.000220766
0.000215202
0.000223414
0.000226958
0.000235354
0.00024342
0.000259921
0.00028043
0.000298418
0.000338045
0.000378113
0.000414683
0.000445431
0.000470917
0.000462208
0.000459488
0.000429181
0.000398044
0.000359393
0.000329126
0.000290491
0.000269645
0.000254661
0.000246481
0.000237424
0.000225792
0.000223403
0.000224252
0.000218444
0.000216007
0.000218565
0.000216182
0.000213935
0.000211702
0.000209413
0.000212314
0.000209462
0.000211132
0.000206559
0.000210722
0.000214039
0.000212455
0.000209037
0.000203868
0.000209435
0.000207042
0.000212294
0.000209915
0.00020487
0.000216531
0.000210562
0.000208778
0.00021147
0.000214738
0.00020794
0.000209213
0.000207627
0.000214406
0.000214626
0.000214817
0.000210673
0.000217286
0.000213227
0.000214824
0.00021945
0.000229965
0.000233075
0.000239627
0.000256617
0.000270132
0.000289111
0.000330108
0.00036832
0.000422808
0.00046077
0.000485407
0.000485702
0.000480862
0.000438528
0.000407018
0.000359592
0.000331373
0.00030142
0.000270175
0.000252198
0.000243933
0.000235692
0.000223166
0.000226366
0.000218733
0.000215103
0.000214004
0.000216186
0.000210928
0.000212136
0.000208993
0.000208399
0.000218694
0.00020691
0.000204672
0.000208366
0.000208004
0.000211304
0.000205517
0.00020978
0.000211996
0.000208408
0.000209735
0.000209617
0.000202376
0.000210301
0.00021396
0.000209401
0.000211473
0.000208791
0.000212831
0.000220847
0.000217103
0.000215988
0.000224887
0.000221541
0.000224139
0.000233646
0.000242043
0.000253508
0.000263738
0.000281777
0.000297531
0.000311893
0.000322915
0.000322757
0.000323796
0.00033488
0.000338062
0.000343051
0.000335047
0.000329025
0.000317942
0.000308795
0.000305652
0.000294488
0.000277706
0.000269464
0.000258351
0.000252013
0.00024246
0.000249791
0.000239681
0.000235795
0.000229259
0.000226096
0.00022585
0.000227001
0.000222772
0.000221686
0.000217225
0.000223028
0.000219625
0.000218336
0.000214077
0.000222358
0.000220465
0.000211947
0.000215955
0.000222385
0.000210274
0.00022303
0.000219211
0.000220117
0.000218853
0.000221713
0.000218633
0.000227584
0.000218781
0.000226408
0.000219761
0.000223375
0.000225946
0.000230961
0.000237752
0.000239379
0.000242973
0.000249832
0.000267655
0.000283222
0.00029955
0.000326174
0.000338949
0.000364735
0.000360458
0.000361987
0.000345618
0.00034468
0.000322764
0.000317155
0.000298273
0.00029904
0.000275399
0.000265224
0.000248526
0.000245839
0.000244499
0.000249124
0.000244482
0.000245666
0.000240971
0.000234334
0.000233335
0.000226498
0.000228191
0.000228763
0.000230705
0.000219756
0.000223093
0.000226783
0.000219308
0.000223536
0.000217341
0.000226522
0.000219999
0.000228558
0.000223825
0.000222915
0.000222038
0.000225698
0.0002166
0.000220176
0.00021753
0.000230679
0.000225172
0.000231131
0.00023426
0.000237822
0.000239651
0.000241978
0.000247419
0.000247789
0.000256044
0.000264094
0.000261741
0.000264557
0.000277986
0.000290209
0.000296488
0.000306004
0.000323641
0.000335084
0.000327925
0.000317398
0.000306364
0.000293432
0.000280806
0.000278095
0.000268676
0.000266628
0.000251356
0.00024597
0.00024362
0.000250818
0.000233588
0.000234522
0.000232138
0.000228856
0.000228724
0.000232555
0.000224585
0.000228892
0.000234705
0.000237271
0.000230557
0.000232132
0.000222821
0.000218925
0.000219065
0.00021795
0.000221828
0.000217291
0.00021682
0.00022061
0.000219103
0.000218671
0.000217514
0.000225028
0.000217992
0.000229067
0.000232919
0.00023336
0.000228138
0.000238772
0.000256488
0.000261084
0.000267703
0.000276827
0.000289073
0.000308465
0.000313547
0.000328526
0.000325533
0.000330098
0.000320365
0.000318676
0.000309559
0.000314892
0.000291758
0.000284448
0.000269656
0.000263804
0.000252361
0.000243801
0.000239198
0.000229238
0.000228991
0.000226422
0.000224774
0.000222982
0.000221138
0.000221148
0.000220659
0.000218904
0.000218802
0.000223265
0.000215582
0.000222365
0.000210277
0.000211882
0.000204108
0.000208379
0.00021219
0.000212901
0.000204893
0.00020736
0.000205907
0.000200961
0.00020577
0.000204789
0.000213084
0.000203856
0.000206891
0.000211393
0.000213127
0.000210885
0.000213511
0.000216408
0.000220344
0.000224788
0.000230363
0.000231411
0.000236323
0.000244214
0.000254245
0.0002642
0.000285388
0.000317331
0.000354297
0.000393193
0.000415907
0.000462194
0.00046335
0.000449467
0.000398764
0.000374505
0.000331374
0.000317484
0.00028737
0.00026752
0.000252462
0.000248398
0.000235437
0.000227288
0.000221823
0.000217527
0.000211567
0.00021003
0.00021248
0.000211279
0.000208833
0.000206638
0.000206512
0.000207204
0.000206656
0.000201661
0.000210164
0.000204725
0.000207346
0.000200226
0.00020859
0.000206783
0.000203464
0.000209503
0.000204887
0.000202812
0.000205366
0.000204918
0.000201532
0.00021261
0.000203465
0.000203328
0.00020316
0.000208664
0.000206317
0.000203881
0.00020245
0.00020849
0.000203954
0.000204444
0.000207067
0.000205412
0.00021289
0.000213518
0.000218721
0.000223677
0.000237233
0.00025204
0.000274966
0.000302945
0.000350632
0.000383591
0.000429569
0.000446142
0.000478531
0.000473268
0.000479887
0.000423197
0.000377587
0.000325077
0.000300168
0.00027254
0.000260882
0.000241834
0.000247502
0.000228458
0.000229382
0.000210607
0.000213354
0.000210432
0.000210653
0.000205104
0.000210313
0.000208277
0.000202076
0.000205588
0.000199573
0.000201514
0.000202482
0.000202817
0.000202377
0.00019634
0.00020425
0.000204471
0.000207619
0.00020662
0.000207598
0.000210702
0.000206348
0.000202024
0.000198988
0.000203159
0.000207721
0.000206985
0.000208651
0.000202719
0.00020491
0.000201949
0.000205063
0.000204826
0.000204943
0.000205369
0.000204217
0.000209569
0.000208864
0.000212204
0.000210269
0.000217354
0.00021456
0.000213328
0.000223313
0.00021815
0.000223364
0.000237365
0.00025137
0.000282648
0.000328638
0.000376081
0.000433811
0.000475707
0.000529913
0.000543574
0.000529404
0.000465174
0.000436826
0.000376341
0.000327389
0.000282357
0.000260789
0.000243389
0.000230037
0.000220694
0.000391737
0.00103229
0.00154274
0.00109288
0.000604712
0.000322153
0.000221148
0.000178874
0.000164319
0.000153303
0.000153318
0.000145382
0.000145952
0.000139673
0.000138582
0.000132098
0.000135838
0.000129034
0.000130224
0.000130082
0.000129265
0.000126188
0.000125058
0.00012224
0.000116341
0.000120125
0.000122766
0.000113833
0.000121031
0.000116238
0.000120258
0.000112193
0.000112808
0.000113163
0.000112024
0.000109987
0.000112517
0.000109139
0.000105187
0.000111495
0.000107819
0.00011025
0.000110105
0.000110601
0.000110149
0.000103756
0.000106745
0.000103893
0.000105273
0.000104321
0.000106104
0.000102155
9.96267e-05
0.000106259
0.000103074
0.000103397
9.73531e-05
0.000102574
0.000104062
9.87739e-05
9.61387e-05
0.000102119
0.000100911
9.99282e-05
9.92405e-05
9.91976e-05
9.59305e-05
9.85412e-05
0.000100728
9.83636e-05
9.64398e-05
9.98062e-05
0.00010259
0.000100472
9.90657e-05
9.69881e-05
9.31515e-05
9.5237e-05
9.71244e-05
9.73347e-05
9.91916e-05
9.48974e-05
9.94872e-05
9.42159e-05
9.4011e-05
9.62768e-05
9.50528e-05
9.6631e-05
0.000100226
9.80155e-05
9.43723e-05
9.23293e-05
9.42386e-05
9.69148e-05
9.37385e-05
9.1121e-05
9.25823e-05
9.4318e-05
9.31447e-05
9.1192e-05
9.60075e-05
9.25701e-05
9.32978e-05
9.26115e-05
8.92423e-05
9.37571e-05
9.31358e-05
9.27385e-05
8.81134e-05
8.9892e-05
9.0264e-05
8.94817e-05
9.09523e-05
9.07073e-05
8.89708e-05
9.20595e-05
9.11594e-05
9.16904e-05
9.23778e-05
9.11761e-05
9.1416e-05
9.52091e-05
9.44548e-05
9.28798e-05
9.1627e-05
9.05736e-05
9.24143e-05
9.05793e-05
9.16609e-05
9.74634e-05
9.39786e-05
9.25851e-05
9.46227e-05
9.29135e-05
9.37922e-05
9.26588e-05
9.61312e-05
9.67968e-05
9.67088e-05
9.98708e-05
9.81124e-05
0.000101417
0.00010033
0.000106171
0.000103472
0.000107794
0.000107451
0.000109478
0.000111591
0.000116943
0.000113923
0.000119224
0.000116205
0.000119533
0.000122824
0.000123056
0.000118076
0.000119586
0.000112438
0.000106558
0.000111235
0.000106264
0.000105039
0.000103987
0.000105147
9.62465e-05
9.81927e-05
9.94307e-05
9.74785e-05
9.88122e-05
9.59032e-05
9.85598e-05
9.63738e-05
9.21964e-05
9.57072e-05
9.73054e-05
9.44939e-05
9.51722e-05
9.19624e-05
9.42365e-05
9.16531e-05
8.93585e-05
8.7661e-05
8.84346e-05
8.83526e-05
8.98034e-05
8.88873e-05
8.77328e-05
8.8655e-05
9.04101e-05
8.84124e-05
8.78891e-05
8.69897e-05
8.78751e-05
9.11409e-05
8.84266e-05
8.65553e-05
8.88874e-05
8.9029e-05
9.17107e-05
9.135e-05
9.20853e-05
8.57426e-05
8.85197e-05
8.77799e-05
8.72933e-05
8.98443e-05
8.84016e-05
8.75338e-05
9.22427e-05
8.99196e-05
9.16619e-05
9.52166e-05
9.29402e-05
9.5116e-05
9.42721e-05
0.000100608
0.000104555
0.000104513
0.00010518
0.000105644
0.000110251
0.000108999
0.000114362
0.000112819
0.000114024
0.000113945
0.000119568
0.000110888
0.000112971
0.000111426
0.000109865
0.00010973
0.000108081
0.000105126
0.000102406
0.000101226
0.000102751
9.72072e-05
9.60161e-05
9.14448e-05
9.05731e-05
8.79966e-05
9.25398e-05
8.94325e-05
8.81355e-05
9.01167e-05
8.99495e-05
8.44143e-05
8.66027e-05
8.57582e-05
8.64562e-05
8.84e-05
8.50903e-05
8.45587e-05
8.71888e-05
8.62882e-05
8.77329e-05
9.2267e-05
8.54053e-05
8.40686e-05
8.79942e-05
8.58976e-05
8.56606e-05
8.58792e-05
8.53871e-05
8.61173e-05
8.70048e-05
8.69881e-05
8.33882e-05
8.5292e-05
8.68839e-05
8.56105e-05
8.86189e-05
8.95419e-05
9.03887e-05
8.72635e-05
9.04368e-05
8.86508e-05
9.01284e-05
8.91585e-05
9.08549e-05
9.3358e-05
9.35928e-05
9.69512e-05
9.41853e-05
9.63519e-05
9.94294e-05
0.00010289
0.000104569
0.000109585
0.000107618
0.000107095
0.000107017
0.000109301
0.000108076
0.000108963
0.00010786
0.000109961
0.000113016
0.000110793
0.000109927
0.000109125
0.000109322
0.00010715
0.000108807
0.000101432
0.000102882
9.93764e-05
0.000101868
9.84556e-05
9.62394e-05
9.61825e-05
9.33596e-05
9.20702e-05
8.99065e-05
8.73611e-05
8.99445e-05
8.71531e-05
8.90416e-05
8.60662e-05
8.98872e-05
8.72286e-05
8.7535e-05
8.42624e-05
8.70866e-05
8.55184e-05
8.71754e-05
8.72867e-05
8.38953e-05
8.48841e-05
8.50411e-05
8.25089e-05
8.66136e-05
8.39648e-05
8.28419e-05
8.35208e-05
8.689e-05
8.41725e-05
8.03392e-05
8.13547e-05
8.06267e-05
8.27199e-05
8.27185e-05
8.49333e-05
8.47382e-05
8.40678e-05
8.57503e-05
8.85563e-05
9.07062e-05
8.89913e-05
9.1873e-05
9.26059e-05
9.63815e-05
9.69024e-05
9.93745e-05
9.51589e-05
9.79993e-05
9.80602e-05
0.00010364
9.87903e-05
0.000100633
0.000104536
0.000104379
0.000107307
0.000110158
0.000107998
0.000108834
0.000111128
0.000110993
0.000112462
0.000112132
0.000107932
0.000103366
0.000101811
0.000100142
9.89388e-05
9.71596e-05
9.24282e-05
9.19227e-05
8.90085e-05
8.835e-05
8.83743e-05
8.74704e-05
8.59027e-05
8.69429e-05
8.89938e-05
8.82801e-05
8.75439e-05
8.6202e-05
8.27581e-05
8.64153e-05
8.4757e-05
8.81893e-05
8.70076e-05
8.5705e-05
8.63272e-05
8.54587e-05
8.58828e-05
8.60912e-05
8.79564e-05
8.55177e-05
8.71258e-05
8.67865e-05
9.01851e-05
8.9179e-05
8.64402e-05
8.82202e-05
8.89767e-05
9.17823e-05
8.86468e-05
9.06769e-05
8.69358e-05
9.00328e-05
8.91843e-05
9.00723e-05
9.02883e-05
9.30034e-05
8.88502e-05
9.4043e-05
9.33031e-05
9.36369e-05
9.68035e-05
9.58404e-05
0.000101814
9.99394e-05
0.000102325
0.000102878
0.000106242
0.000108244
0.000103887
0.000108073
0.000102611
0.000101402
0.000102107
9.90203e-05
9.62266e-05
9.78973e-05
9.13448e-05
9.70765e-05
9.59004e-05
9.51684e-05
9.24871e-05
9.37962e-05
9.57333e-05
9.305e-05
9.43547e-05
9.33491e-05
9.54339e-05
9.13237e-05
9.22408e-05
8.87542e-05
9.27783e-05
9.08181e-05
8.54141e-05
8.53858e-05
8.65646e-05
9.02195e-05
8.44808e-05
9.00018e-05
9.08519e-05
8.56423e-05
8.69336e-05
9.12315e-05
8.4007e-05
8.67901e-05
9.13553e-05
8.85085e-05
8.88204e-05
8.80674e-05
8.81981e-05
8.50806e-05
8.70422e-05
8.69303e-05
8.72859e-05
8.73993e-05
8.88254e-05
9.13676e-05
8.74603e-05
8.86197e-05
8.65727e-05
8.74155e-05
8.87724e-05
9.13679e-05
9.04663e-05
9.29124e-05
9.40079e-05
9.56906e-05
9.47985e-05
9.76173e-05
9.32891e-05
9.25024e-05
9.42823e-05
9.57199e-05
9.35537e-05
9.3062e-05
9.73481e-05
9.43931e-05
9.65556e-05
9.89626e-05
9.86933e-05
9.77054e-05
9.72325e-05
9.6113e-05
9.50157e-05
9.89432e-05
9.46502e-05
0.000101569
9.78284e-05
9.84201e-05
9.69191e-05
9.73479e-05
9.36477e-05
9.58969e-05
9.52978e-05
9.25641e-05
9.197e-05
8.95362e-05
9.11824e-05
9.67319e-05
9.19842e-05
8.94033e-05
8.80152e-05
8.7726e-05
8.68941e-05
8.57789e-05
8.847e-05
8.9049e-05
8.72678e-05
8.68211e-05
8.61803e-05
8.42571e-05
8.85728e-05
8.92293e-05
8.53257e-05
8.52744e-05
8.69697e-05
8.89491e-05
8.56108e-05
8.37659e-05
8.3727e-05
8.43755e-05
8.52672e-05
8.4264e-05
8.12054e-05
8.38476e-05
8.28936e-05
8.80098e-05
8.68428e-05
8.82343e-05
8.63957e-05
8.49273e-05
8.49682e-05
8.76591e-05
8.66018e-05
9.10233e-05
9.01436e-05
9.03059e-05
9.19831e-05
9.26797e-05
9.13748e-05
9.06421e-05
9.46437e-05
9.4322e-05
9.37216e-05
9.81076e-05
9.36643e-05
9.77737e-05
9.74105e-05
0.000100682
9.96034e-05
0.000104106
0.000103343
0.000106008
0.000103876
0.000100623
0.000101161
0.000101095
9.6675e-05
9.77241e-05
9.52015e-05
9.7629e-05
9.59853e-05
9.69582e-05
9.25101e-05
9.35159e-05
9.14449e-05
9.28954e-05
8.86878e-05
8.89814e-05
8.64571e-05
8.55031e-05
8.58056e-05
8.46964e-05
8.302e-05
8.08207e-05
8.53393e-05
8.23051e-05
8.03497e-05
8.61955e-05
8.12208e-05
8.07831e-05
8.17961e-05
8.2048e-05
7.91347e-05
8.11801e-05
8.20803e-05
7.96596e-05
8.09692e-05
8.25764e-05
8.15438e-05
7.70632e-05
7.9133e-05
8.19706e-05
8.10041e-05
8.18516e-05
8.25913e-05
8.30217e-05
8.21895e-05
8.86942e-05
8.37043e-05
8.33129e-05
8.5519e-05
9.1133e-05
9.0809e-05
9.45993e-05
9.66879e-05
0.000101343
0.000100701
0.000106772
0.000106828
0.000108841
0.000112349
0.000112526
0.00011369
0.000112849
0.000115949
0.000116941
0.000114032
0.000115551
0.000110323
0.00010754
0.000104325
0.00010115
9.80063e-05
9.79897e-05
9.75096e-05
9.07137e-05
9.42085e-05
9.15995e-05
8.89899e-05
8.95074e-05
8.72338e-05
8.24467e-05
8.40771e-05
8.7071e-05
7.74545e-05
8.01111e-05
7.97655e-05
7.99175e-05
8.05494e-05
7.81323e-05
7.94903e-05
8.12052e-05
8.10047e-05
7.74097e-05
8.06924e-05
7.96437e-05
7.98593e-05
7.87098e-05
7.78952e-05
8.03537e-05
8.13432e-05
7.93812e-05
7.92945e-05
7.87148e-05
7.82979e-05
7.78712e-05
8.06172e-05
7.89719e-05
7.81624e-05
8.17468e-05
7.89742e-05
8.40482e-05
8.20893e-05
8.2479e-05
8.59339e-05
8.35338e-05
8.38513e-05
8.806e-05
8.73249e-05
8.79255e-05
8.80189e-05
9.18499e-05
9.61888e-05
9.86408e-05
9.85213e-05
0.000102945
0.000106105
0.00011037
0.000110124
0.000116143
0.000112979
0.000114235
0.000115194
0.000117894
0.000121892
0.000120309
0.000118424
0.000113886
0.000113695
0.000108661
0.000103716
0.000105536
9.87962e-05
0.000102235
9.52799e-05
9.39261e-05
8.98623e-05
9.13588e-05
8.91709e-05
8.83931e-05
8.51078e-05
8.48657e-05
8.49514e-05
8.27221e-05
8.11649e-05
7.97646e-05
8.09787e-05
7.91736e-05
7.80337e-05
7.8e-05
8.2986e-05
8.01717e-05
7.83822e-05
7.85301e-05
7.83456e-05
7.89132e-05
7.7872e-05
7.72243e-05
7.79907e-05
7.73324e-05
7.76549e-05
7.68662e-05
7.7307e-05
7.54591e-05
7.8877e-05
7.54006e-05
7.86861e-05
7.6227e-05
7.72698e-05
8.16277e-05
7.87256e-05
7.74782e-05
7.69325e-05
7.69585e-05
7.73083e-05
7.958e-05
7.86036e-05
8.03401e-05
8.19228e-05
8.37759e-05
8.09201e-05
8.51955e-05
8.58504e-05
8.90084e-05
8.9252e-05
9.29793e-05
9.90157e-05
0.000102637
0.0001053
0.000113012
0.000120938
0.000131346
0.000136502
0.000145617
0.000140504
0.000137126
0.000131099
0.000128436
0.000120592
0.000117291
0.000108623
0.00010201
9.93071e-05
9.46075e-05
9.14153e-05
8.98453e-05
8.63622e-05
8.48662e-05
8.1802e-05
8.71913e-05
8.49181e-05
8.37457e-05
7.97344e-05
7.8069e-05
8.18158e-05
7.86993e-05
8.07247e-05
7.92641e-05
7.69944e-05
8.08106e-05
7.75373e-05
7.62718e-05
7.62685e-05
7.30186e-05
7.85363e-05
7.4256e-05
7.75618e-05
7.64087e-05
7.48586e-05
7.56187e-05
7.72811e-05
7.40936e-05
7.40957e-05
7.72174e-05
7.58633e-05
7.61659e-05
7.46531e-05
7.53049e-05
7.49238e-05
7.78387e-05
7.47417e-05
7.38239e-05
7.71359e-05
7.73484e-05
7.71224e-05
7.71472e-05
7.7947e-05
7.62341e-05
7.84064e-05
7.61138e-05
7.62776e-05
7.76477e-05
8.01666e-05
7.66954e-05
7.86129e-05
7.55839e-05
7.70258e-05
7.857e-05
7.89115e-05
7.70343e-05
7.79971e-05
8.00001e-05
8.01578e-05
8.2338e-05
8.26883e-05
8.3229e-05
8.974e-05
9.41455e-05
0.000101192
0.000106196
0.000116055
0.000119957
0.000130004
0.000140005
0.00014819
0.000155588
0.00015672
0.000157357
0.000156283
0.000153358
0.00014249
0.000140142
0.000127284
0.000120695
0.000110022
0.000106225
9.89525e-05
9.12481e-05
8.9889e-05
8.52275e-05
8.3616e-05
8.16383e-05
8.14573e-05
8.24213e-05
7.7925e-05
7.80796e-05
8.02723e-05
7.70375e-05
7.56562e-05
7.56897e-05
7.80618e-05
7.64216e-05
7.42065e-05
7.71759e-05
7.80973e-05
7.77175e-05
7.63248e-05
7.66025e-05
7.78913e-05
7.51088e-05
7.4308e-05
7.84313e-05
7.68722e-05
7.6697e-05
7.54531e-05
7.2214e-05
7.74161e-05
7.61274e-05
7.63559e-05
7.7601e-05
7.48583e-05
7.58462e-05
7.55551e-05
7.75052e-05
7.38782e-05
7.55491e-05
7.36838e-05
7.49782e-05
7.65312e-05
7.50019e-05
7.53125e-05
7.61095e-05
7.44067e-05
7.80493e-05
7.62828e-05
7.82797e-05
7.59599e-05
7.60445e-05
7.71668e-05
7.87456e-05
7.86468e-05
7.72142e-05
8.04089e-05
7.97998e-05
8.13621e-05
8.39217e-05
8.50369e-05
8.7497e-05
9.16695e-05
9.72748e-05
0.000105561
0.000109048
0.00011362
0.00012508
0.000127701
0.000131361
0.000134405
0.000137024
0.000138637
0.000132397
0.000136176
0.000129683
0.000127723
0.000117793
0.000117692
0.000107411
0.000103198
9.70394e-05
9.67176e-05
9.44567e-05
9.1987e-05
8.94264e-05
8.78477e-05
8.57772e-05
8.23573e-05
8.39027e-05
8.37613e-05
8.13955e-05
8.00291e-05
7.9026e-05
7.89639e-05
8.12352e-05
7.8938e-05
7.83861e-05
7.7953e-05
7.81102e-05
7.9502e-05
7.78669e-05
7.80885e-05
7.73131e-05
7.6184e-05
7.97662e-05
7.65721e-05
7.71635e-05
7.5257e-05
7.86068e-05
7.68638e-05
7.94439e-05
7.92053e-05
7.52259e-05
7.74796e-05
7.88285e-05
7.71046e-05
8.09608e-05
7.70403e-05
7.96271e-05
7.97659e-05
8.13959e-05
7.81917e-05
8.39495e-05
8.42059e-05
7.96457e-05
8.57367e-05
8.54549e-05
8.82681e-05
8.50496e-05
8.86127e-05
9.12228e-05
9.07456e-05
9.10819e-05
9.74577e-05
0.000100929
0.000102504
9.92553e-05
0.000104848
0.000104208
0.000105702
0.000105552
0.000110776
0.000112098
0.000112701
0.000110973
0.00011364
0.000109813
0.000109407
0.00010845
0.000105399
0.0001051
0.000102746
9.55163e-05
9.34515e-05
8.95129e-05
8.99521e-05
8.85081e-05
8.98328e-05
8.5431e-05
8.71116e-05
8.29334e-05
8.35277e-05
8.06322e-05
7.83975e-05
7.6468e-05
7.9326e-05
7.49695e-05
7.70832e-05
7.51511e-05
7.90306e-05
7.65983e-05
7.74126e-05
7.66638e-05
7.96859e-05
7.5107e-05
7.39289e-05
7.38034e-05
7.30982e-05
7.45699e-05
7.50582e-05
7.50031e-05
7.42685e-05
7.70687e-05
7.64218e-05
7.83286e-05
7.70943e-05
7.67995e-05
7.75004e-05
7.26126e-05
7.62723e-05
7.92301e-05
7.39683e-05
7.51668e-05
7.28616e-05
7.78699e-05
7.69533e-05
7.5356e-05
8.01721e-05
7.82235e-05
8.01037e-05
7.91757e-05
8.20779e-05
8.27866e-05
8.18805e-05
8.7242e-05
9.29094e-05
9.44058e-05
9.76965e-05
0.000101404
0.000108197
0.000112311
0.00011686
0.000121482
0.000126093
0.000124308
0.000124128
0.000120209
0.000123215
0.000118925
0.000121374
0.000117401
0.000115582
0.000113298
0.000117162
0.000109028
0.000106233
9.86841e-05
9.87039e-05
9.14463e-05
8.98739e-05
8.67727e-05
8.65707e-05
8.19233e-05
8.04493e-05
7.75902e-05
7.86827e-05
7.78795e-05
7.98428e-05
7.47962e-05
7.41639e-05
7.55248e-05
7.78794e-05
7.63919e-05
7.76769e-05
7.83081e-05
7.64347e-05
7.51014e-05
7.59912e-05
7.72279e-05
7.66894e-05
8.01306e-05
7.39575e-05
7.57574e-05
7.59832e-05
7.5439e-05
7.59695e-05
7.8771e-05
7.49344e-05
7.3802e-05
7.62465e-05
7.54032e-05
7.495e-05
7.73554e-05
8.04372e-05
7.84517e-05
7.78783e-05
7.8411e-05
7.92972e-05
7.79689e-05
8.21884e-05
7.9982e-05
7.99831e-05
8.04123e-05
7.66216e-05
8.03082e-05
8.33232e-05
8.20832e-05
8.88041e-05
8.81232e-05
9.01233e-05
9.03193e-05
9.52623e-05
9.85002e-05
0.000100655
0.00010064
0.000106676
0.000110091
0.000116314
0.000115774
0.00011786
0.00011717
0.000117815
0.000114873
0.000116126
0.000112739
0.000110378
0.000104711
0.000102874
0.00010365
0.00010504
9.86802e-05
9.73513e-05
9.13559e-05
9.59526e-05
9.31179e-05
9.22785e-05
9.18367e-05
8.99403e-05
8.75868e-05
8.50617e-05
8.48328e-05
8.71504e-05
8.35352e-05
8.19761e-05
7.95675e-05
7.54237e-05
7.83112e-05
7.84466e-05
7.62542e-05
7.84481e-05
7.75544e-05
7.49464e-05
7.48413e-05
7.62384e-05
7.57271e-05
7.50808e-05
7.3283e-05
7.26083e-05
7.55559e-05
7.64479e-05
7.62935e-05
7.66771e-05
7.59207e-05
7.65489e-05
7.32201e-05
7.43301e-05
7.75344e-05
7.3977e-05
7.51231e-05
7.51976e-05
7.5772e-05
7.50887e-05
7.24605e-05
7.75681e-05
7.60337e-05
7.79565e-05
7.72745e-05
8.00687e-05
7.79781e-05
7.9501e-05
8.11579e-05
8.34196e-05
8.36281e-05
8.89695e-05
9.091e-05
9.59381e-05
9.26705e-05
9.97142e-05
0.000103968
0.000111347
0.000115721
0.000119353
0.000118197
0.000121603
0.000122954
0.000119451
0.000118645
0.000121
0.000119052
0.000115226
0.000110435
0.000109569
0.000101861
0.00010089
9.91294e-05
9.70467e-05
9.05507e-05
8.9687e-05
8.85166e-05
8.63672e-05
8.46958e-05
8.13113e-05
8.09691e-05
8.16212e-05
7.79383e-05
7.78997e-05
7.88716e-05
7.67383e-05
7.76683e-05
7.77088e-05
7.5497e-05
7.61004e-05
7.53595e-05
7.70694e-05
7.53942e-05
7.60815e-05
7.58142e-05
7.37366e-05
7.76337e-05
7.71075e-05
7.75179e-05
7.91622e-05
8.03832e-05
7.88867e-05
7.92761e-05
7.92573e-05
7.81858e-05
7.72354e-05
7.75853e-05
7.8737e-05
7.60676e-05
7.86652e-05
7.7264e-05
7.95858e-05
7.75217e-05
7.76759e-05
8.0558e-05
8.01491e-05
8.06392e-05
7.87343e-05
8.30842e-05
8.45436e-05
8.48624e-05
8.77669e-05
8.93167e-05
9.34895e-05
9.27577e-05
9.75547e-05
9.6971e-05
0.000100475
0.000105389
0.000108298
0.000106779
0.000109228
0.000112862
0.000113459
0.000112607
0.000112354
0.000109447
0.000109653
0.000106641
0.000102769
0.000100347
0.000100699
9.42197e-05
9.37451e-05
8.9806e-05
8.93424e-05
9.04679e-05
8.83699e-05
8.39075e-05
8.54731e-05
8.23641e-05
8.07969e-05
8.1151e-05
7.8822e-05
7.60079e-05
8.08297e-05
7.95413e-05
8.04783e-05
7.64469e-05
7.7155e-05
7.59519e-05
7.40691e-05
7.67951e-05
7.63869e-05
7.54685e-05
7.67365e-05
7.72199e-05
7.90011e-05
7.7255e-05
7.94333e-05
7.6737e-05
7.53492e-05
7.76775e-05
7.68373e-05
7.74724e-05
8.33117e-05
8.16101e-05
8.04527e-05
8.23027e-05
7.7753e-05
8.01755e-05
8.15691e-05
8.33585e-05
8.7454e-05
8.54599e-05
8.85515e-05
9.00006e-05
9.62758e-05
9.72818e-05
9.87017e-05
0.000103041
0.000107132
0.000109659
0.000114162
0.000115166
0.000116848
0.000114011
0.00011335
0.000111451
0.000108957
0.000105175
0.000102764
0.00010004
0.000100203
9.11889e-05
9.12569e-05
9.07934e-05
8.69722e-05
8.70986e-05
8.37177e-05
8.43769e-05
8.1253e-05
8.04161e-05
8.19686e-05
7.97348e-05
8.1827e-05
7.71146e-05
7.94614e-05
7.83194e-05
7.64801e-05
7.82344e-05
7.59506e-05
7.68782e-05
7.59547e-05
7.51149e-05
7.23606e-05
7.64781e-05
7.49857e-05
7.43384e-05
7.33504e-05
7.4396e-05
7.15499e-05
7.91528e-05
7.64168e-05
7.5053e-05
7.42614e-05
7.5464e-05
7.64856e-05
7.63592e-05
7.64735e-05
7.56569e-05
7.65682e-05
7.66487e-05
8.10203e-05
8.14642e-05
8.39119e-05
8.50015e-05
8.68628e-05
8.9376e-05
9.33693e-05
9.17825e-05
9.4953e-05
9.8871e-05
0.000102215
0.000100074
0.000106119
0.000106935
0.000108193
0.00010921
0.000110907
0.000112872
0.00011183
0.000109497
0.000113687
0.000108598
0.000105767
0.000101252
0.000101863
9.45184e-05
9.39183e-05
9.19667e-05
9.00285e-05
8.65062e-05
8.49866e-05
8.24975e-05
8.16745e-05
8.09692e-05
8.31486e-05
8.03442e-05
8.12566e-05
8.11903e-05
7.70082e-05
7.55276e-05
7.75861e-05
7.87211e-05
7.75922e-05
7.61374e-05
7.47418e-05
7.60407e-05
7.9631e-05
7.63523e-05
7.98611e-05
7.69179e-05
7.75642e-05
8.13314e-05
8.06382e-05
7.65178e-05
8.01651e-05
8.12187e-05
7.88786e-05
8.10844e-05
8.10104e-05
8.26004e-05
8.50268e-05
7.99717e-05
8.3032e-05
8.27657e-05
8.27698e-05
8.27467e-05
8.43317e-05
8.69537e-05
8.53544e-05
8.70555e-05
8.95465e-05
9.13247e-05
9.43473e-05
9.27784e-05
9.84721e-05
9.51364e-05
9.65945e-05
9.5425e-05
9.43011e-05
9.51771e-05
9.7397e-05
9.60291e-05
9.31037e-05
9.0724e-05
8.8468e-05
9.03514e-05
8.63396e-05
8.7761e-05
8.65703e-05
8.68697e-05
9.05277e-05
8.8501e-05
8.61434e-05
8.48342e-05
8.29816e-05
8.67456e-05
8.64904e-05
8.45427e-05
8.65702e-05
8.38196e-05
8.13983e-05
8.33272e-05
8.38755e-05
8.36258e-05
8.34073e-05
8.33788e-05
8.69648e-05
9.04986e-05
8.79664e-05
8.70291e-05
8.6711e-05
8.74655e-05
9.11068e-05
9.37182e-05
8.90917e-05
8.80134e-05
8.56634e-05
9.05065e-05
8.50483e-05
8.2373e-05
8.28689e-05
8.38062e-05
8.46879e-05
8.38842e-05
8.93769e-05
9.02133e-05
9.10385e-05
9.18913e-05
9.48772e-05
9.1892e-05
9.28875e-05
8.63356e-05
9.12789e-05
9.02493e-05
8.78548e-05
8.5883e-05
8.79179e-05
8.9243e-05
8.79285e-05
8.67184e-05
8.83992e-05
8.4746e-05
8.54293e-05
8.56138e-05
8.83943e-05
8.45886e-05
8.38363e-05
8.56265e-05
8.65401e-05
8.86288e-05
8.5656e-05
8.15509e-05
8.02607e-05
8.17742e-05
8.05523e-05
7.7097e-05
8.36566e-05
7.99815e-05
7.89898e-05
8.00353e-05
8.37939e-05
8.11168e-05
8.4649e-05
8.327e-05
8.49581e-05
8.48888e-05
8.31384e-05
7.74667e-05
8.3981e-05
8.50104e-05
8.73096e-05
8.61594e-05
8.69782e-05
8.86515e-05
9.31487e-05
9.02876e-05
8.97599e-05
9.31056e-05
9.40795e-05
9.15017e-05
9.41334e-05
9.25686e-05
9.81771e-05
9.6534e-05
9.89734e-05
9.64857e-05
0.000100892
9.7988e-05
9.6037e-05
9.43831e-05
9.65541e-05
9.27818e-05
9.35738e-05
9.0746e-05
8.95878e-05
8.88812e-05
8.50543e-05
8.49487e-05
8.6992e-05
8.19816e-05
8.15016e-05
7.75715e-05
8.24037e-05
8.12387e-05
8.0767e-05
7.89415e-05
7.70402e-05
7.62477e-05
7.69662e-05
7.82834e-05
7.71108e-05
7.79812e-05
7.88475e-05
7.7167e-05
7.61057e-05
7.48563e-05
7.80797e-05
7.77669e-05
8.0224e-05
7.92024e-05
8.33815e-05
8.01257e-05
8.29427e-05
8.40831e-05
8.50346e-05
8.18192e-05
8.88737e-05
8.73383e-05
8.99621e-05
8.57187e-05
9.05954e-05
9.06736e-05
9.1051e-05
9.50355e-05
9.51499e-05
9.28573e-05
9.7191e-05
9.5918e-05
9.44489e-05
9.32709e-05
9.28471e-05
9.48738e-05
9.86312e-05
9.36714e-05
9.5007e-05
9.29118e-05
9.49314e-05
9.34144e-05
9.46343e-05
9.09157e-05
9.36905e-05
9.28155e-05
8.93169e-05
8.56586e-05
8.50984e-05
8.4254e-05
8.08491e-05
8.23669e-05
8.57567e-05
8.03297e-05
8.10219e-05
8.0444e-05
8.06866e-05
8.1288e-05
8.02614e-05
7.91565e-05
7.9235e-05
7.66671e-05
7.80103e-05
7.86214e-05
7.70243e-05
7.74517e-05
7.78163e-05
7.89202e-05
8.00705e-05
7.69941e-05
7.62305e-05
7.75751e-05
7.7242e-05
7.90392e-05
7.56366e-05
7.7286e-05
8.00799e-05
7.92452e-05
8.31237e-05
8.24176e-05
8.35828e-05
8.63896e-05
8.51638e-05
8.66152e-05
9.18589e-05
8.84888e-05
9.22796e-05
9.32185e-05
9.63487e-05
0.000100778
0.000100687
9.89368e-05
0.000100161
9.91887e-05
9.95753e-05
9.69333e-05
9.82235e-05
9.73045e-05
9.82575e-05
9.61829e-05
9.28921e-05
9.44115e-05
8.87753e-05
8.89991e-05
8.58196e-05
8.62882e-05
8.75114e-05
8.80654e-05
8.26378e-05
8.19229e-05
8.11131e-05
8.0689e-05
7.9815e-05
8.10074e-05
7.71736e-05
7.74239e-05
7.67899e-05
7.6257e-05
7.70256e-05
7.59655e-05
7.73866e-05
7.54205e-05
7.26357e-05
7.19898e-05
7.18023e-05
7.25933e-05
7.21959e-05
7.37035e-05
7.17891e-05
7.56973e-05
7.54614e-05
7.35667e-05
7.25394e-05
7.43785e-05
7.82055e-05
7.74339e-05
8.27371e-05
8.05782e-05
8.50157e-05
8.66163e-05
8.58671e-05
9.08914e-05
9.33668e-05
9.71784e-05
9.63088e-05
0.000101984
0.00010495
0.000105457
0.000108563
0.000107132
0.000110167
0.000107996
0.000107477
0.000102445
0.000103113
9.44818e-05
9.87463e-05
9.75309e-05
9.20567e-05
9.04699e-05
8.85037e-05
8.61922e-05
8.71008e-05
8.37021e-05
8.27637e-05
8.22632e-05
8.13481e-05
8.15905e-05
8.315e-05
7.96955e-05
7.77936e-05
7.84499e-05
7.71026e-05
7.71092e-05
8.22442e-05
7.82955e-05
7.6059e-05
7.75814e-05
7.6891e-05
7.54878e-05
7.49809e-05
7.46547e-05
7.62723e-05
7.49591e-05
7.59386e-05
7.81017e-05
7.77642e-05
7.44421e-05
7.47324e-05
7.53929e-05
7.84817e-05
7.40179e-05
7.73553e-05
7.75692e-05
7.85678e-05
7.79302e-05
7.65373e-05
7.79101e-05
7.85712e-05
8.16944e-05
8.03981e-05
8.22763e-05
8.44738e-05
8.50467e-05
8.73724e-05
8.80571e-05
9.18214e-05
9.07188e-05
9.94866e-05
9.93425e-05
0.000101939
0.000103797
0.000107933
0.000106901
0.000107207
0.000105745
0.000108699
0.00010291
0.000103276
0.000101826
0.000101712
9.45225e-05
9.76126e-05
9.19651e-05
9.2573e-05
8.97149e-05
8.81447e-05
8.66745e-05
8.3553e-05
8.32402e-05
8.28949e-05
8.35626e-05
7.99526e-05
8.15282e-05
8.1953e-05
7.91095e-05
7.99375e-05
7.97345e-05
7.7589e-05
7.43092e-05
7.51169e-05
7.29924e-05
7.5434e-05
7.58232e-05
7.31167e-05
7.61008e-05
7.52941e-05
7.77258e-05
7.57803e-05
7.36111e-05
7.34236e-05
7.18157e-05
7.53447e-05
7.76598e-05
7.21697e-05
7.39995e-05
7.52848e-05
7.80889e-05
7.78091e-05
7.97128e-05
7.83873e-05
8.12183e-05
8.15224e-05
8.11398e-05
8.28822e-05
8.32915e-05
8.7088e-05
8.8945e-05
9.68345e-05
9.41401e-05
9.93383e-05
9.87376e-05
0.000101834
0.000103337
0.00010567
0.000103733
0.000103389
0.000103124
0.000102714
9.72091e-05
9.69899e-05
9.33316e-05
9.31673e-05
9.0201e-05
8.82115e-05
8.88916e-05
8.43394e-05
8.38872e-05
8.22775e-05
8.02427e-05
8.28742e-05
7.68765e-05
7.79589e-05
7.70546e-05
7.72429e-05
7.59705e-05
7.59606e-05
7.71151e-05
7.35235e-05
7.74572e-05
7.69637e-05
7.79086e-05
7.36924e-05
7.66201e-05
7.70934e-05
7.70846e-05
7.70485e-05
8.04285e-05
7.95598e-05
7.9476e-05
7.95342e-05
8.20476e-05
8.34594e-05
8.64197e-05
8.46522e-05
8.48137e-05
9.13004e-05
8.39477e-05
8.9358e-05
8.80234e-05
8.80733e-05
8.81611e-05
8.66231e-05
8.84762e-05
8.66697e-05
8.75115e-05
9.11459e-05
8.66502e-05
8.55263e-05
8.918e-05
9.05891e-05
9.10626e-05
9.32239e-05
8.78232e-05
8.88757e-05
9.02062e-05
9.35827e-05
9.31348e-05
8.88587e-05
8.70518e-05
8.8975e-05
8.4792e-05
8.56436e-05
8.67626e-05
8.33098e-05
8.10502e-05
8.21155e-05
8.18538e-05
8.08811e-05
8.16189e-05
8.12283e-05
8.08599e-05
8.14962e-05
8.17705e-05
7.9799e-05
8.03589e-05
7.92172e-05
7.8941e-05
7.79433e-05
7.87233e-05
7.92852e-05
7.83819e-05
7.81271e-05
7.93168e-05
7.85097e-05
7.75253e-05
7.7821e-05
8.1027e-05
8.20818e-05
8.35416e-05
8.52852e-05
8.60478e-05
8.74258e-05
8.8572e-05
9.30525e-05
9.52868e-05
9.63117e-05
9.51908e-05
9.52764e-05
9.84977e-05
9.77395e-05
9.50035e-05
9.48896e-05
9.12069e-05
9.37665e-05
8.96461e-05
8.9568e-05
8.55723e-05
8.69329e-05
8.64423e-05
8.76977e-05
8.70696e-05
8.65403e-05
8.04637e-05
8.29929e-05
7.8738e-05
8.13205e-05
7.9682e-05
8.31584e-05
8.14791e-05
8.16551e-05
8.09163e-05
8.04524e-05
7.89227e-05
7.80022e-05
7.83587e-05
8.02094e-05
7.67706e-05
7.39896e-05
7.50813e-05
7.56541e-05
7.58565e-05
7.71839e-05
7.47216e-05
7.51857e-05
7.70342e-05
7.49532e-05
7.54391e-05
7.61733e-05
8.10177e-05
8.02817e-05
7.8652e-05
7.9696e-05
8.01965e-05
8.15139e-05
8.42374e-05
8.08626e-05
8.25648e-05
8.16129e-05
8.35377e-05
8.27214e-05
8.62106e-05
8.90181e-05
8.891e-05
9.03748e-05
9.29263e-05
9.2201e-05
9.30769e-05
9.42922e-05
9.25308e-05
9.23186e-05
9.49143e-05
9.29633e-05
9.18635e-05
9.19282e-05
9.14385e-05
9.0533e-05
8.84968e-05
8.7664e-05
8.8404e-05
9.01865e-05
9.30396e-05
9.42712e-05
9.32562e-05
8.93334e-05
8.93098e-05
8.85709e-05
9.02263e-05
8.79365e-05
8.69744e-05
8.85547e-05
8.46342e-05
8.61999e-05
8.43172e-05
8.4232e-05
8.02585e-05
7.95076e-05
7.76949e-05
7.67784e-05
7.65288e-05
7.87806e-05
7.55185e-05
7.59267e-05
7.62328e-05
7.34773e-05
7.57907e-05
7.34773e-05
7.20991e-05
7.46425e-05
7.47221e-05
7.29683e-05
7.54521e-05
7.41918e-05
7.39468e-05
7.52864e-05
7.61239e-05
7.54214e-05
7.45381e-05
7.33144e-05
7.44316e-05
7.31943e-05
7.76205e-05
7.69971e-05
7.83141e-05
8.2721e-05
7.90535e-05
8.27264e-05
8.19397e-05
8.43601e-05
8.87321e-05
9.14932e-05
9.54185e-05
9.58353e-05
9.82112e-05
0.000102692
0.000104137
0.000106925
0.000107187
0.00011314
0.000114853
0.00011437
0.000108738
0.000110737
0.00010601
0.000107269
0.000101145
9.91659e-05
9.39784e-05
9.18574e-05
8.7036e-05
8.7722e-05
8.5691e-05
8.03026e-05
8.14896e-05
8.36961e-05
8.41014e-05
7.86307e-05
7.98174e-05
7.83751e-05
8.00311e-05
7.83675e-05
7.51036e-05
7.17139e-05
7.42752e-05
7.16755e-05
7.06206e-05
7.60669e-05
7.26336e-05
7.16887e-05
7.48249e-05
7.37449e-05
7.0956e-05
6.97131e-05
7.33726e-05
7.36766e-05
7.04088e-05
7.19958e-05
7.38301e-05
7.16312e-05
7.22084e-05
7.38687e-05
7.02716e-05
7.3778e-05
7.07952e-05
7.31262e-05
7.20509e-05
7.39871e-05
7.49766e-05
7.58316e-05
7.24861e-05
7.61294e-05
7.87686e-05
7.96603e-05
7.86218e-05
8.35667e-05
8.27389e-05
8.35005e-05
8.61628e-05
8.7226e-05
8.98836e-05
9.21854e-05
9.51873e-05
9.51077e-05
9.52525e-05
9.78198e-05
9.7504e-05
0.000100348
0.000101402
0.000100314
0.000101827
0.000101945
0.000100322
0.000101403
0.000101088
9.83252e-05
9.58166e-05
9.60336e-05
9.19248e-05
9.03052e-05
8.77881e-05
8.28502e-05
8.37243e-05
8.20138e-05
8.03423e-05
8.2597e-05
7.85531e-05
7.85758e-05
7.88929e-05
7.87678e-05
7.86055e-05
7.98905e-05
7.85345e-05
7.38088e-05
7.5401e-05
7.3181e-05
7.28512e-05
7.3546e-05
7.44681e-05
7.77701e-05
7.26136e-05
7.66404e-05
7.7275e-05
7.71123e-05
7.74794e-05
7.87366e-05
7.76347e-05
7.49491e-05
7.7823e-05
7.80515e-05
7.85277e-05
7.94771e-05
8.00533e-05
7.75301e-05
7.52007e-05
7.71901e-05
7.79691e-05
8.0739e-05
8.24687e-05
8.31157e-05
8.5771e-05
8.82863e-05
9.23966e-05
9.10296e-05
9.06213e-05
9.52131e-05
9.59116e-05
9.63081e-05
9.45305e-05
9.47426e-05
9.58678e-05
9.66466e-05
9.42623e-05
8.98344e-05
8.88418e-05
8.88966e-05
8.91776e-05
8.73617e-05
9.07699e-05
8.76532e-05
8.86956e-05
8.76637e-05
8.5911e-05
8.55404e-05
8.63412e-05
8.55563e-05
8.37926e-05
8.14307e-05
8.18602e-05
8.09508e-05
8.2224e-05
8.0893e-05
7.63646e-05
7.79236e-05
7.47213e-05
7.48169e-05
7.48256e-05
7.39167e-05
7.57129e-05
7.59561e-05
7.44005e-05
7.51891e-05
7.4913e-05
7.55082e-05
7.47767e-05
7.56623e-05
7.43552e-05
7.53057e-05
7.67379e-05
7.69534e-05
7.66681e-05
7.69117e-05
7.66276e-05
7.82944e-05
7.64156e-05
7.99304e-05
8.07643e-05
8.10056e-05
8.07757e-05
8.23808e-05
8.33204e-05
8.03771e-05
8.13783e-05
8.27059e-05
8.27443e-05
8.54314e-05
8.61767e-05
8.9697e-05
8.95962e-05
9.28918e-05
9.4648e-05
9.60414e-05
9.58372e-05
9.81411e-05
9.8219e-05
9.67041e-05
9.44534e-05
9.37973e-05
9.60916e-05
9.83343e-05
9.69505e-05
9.6976e-05
9.31561e-05
9.05079e-05
9.24826e-05
8.84795e-05
8.60638e-05
8.69831e-05
8.38464e-05
8.52592e-05
8.28428e-05
8.51636e-05
8.35858e-05
8.14225e-05
7.86468e-05
7.67911e-05
8.38036e-05
7.91091e-05
7.5581e-05
7.54331e-05
7.29574e-05
7.35712e-05
7.55362e-05
7.26887e-05
7.19226e-05
7.32524e-05
7.36623e-05
6.93433e-05
6.922e-05
6.99511e-05
7.188e-05
7.17067e-05
7.03574e-05
7.09432e-05
7.24205e-05
7.30299e-05
7.34015e-05
7.1868e-05
7.06126e-05
7.23258e-05
7.53752e-05
7.54995e-05
7.57498e-05
7.43361e-05
7.61493e-05
7.90553e-05
7.82845e-05
7.70926e-05
7.75929e-05
7.89915e-05
8.22757e-05
8.20754e-05
8.54506e-05
8.81426e-05
9.24905e-05
9.51346e-05
9.93053e-05
0.000101373
0.000105588
0.000110046
0.000108111
0.000113092
0.000109945
0.000106077
0.000102845
0.000100964
0.000100643
9.64091e-05
9.302e-05
9.19656e-05
8.81291e-05
9.01868e-05
8.77374e-05
8.82261e-05
8.41611e-05
8.54325e-05
8.24518e-05
8.07897e-05
7.70576e-05
8.00094e-05
7.71652e-05
7.83871e-05
7.6101e-05
7.44505e-05
7.76537e-05
7.8451e-05
7.58803e-05
7.41302e-05
7.56477e-05
7.44531e-05
7.65457e-05
7.23971e-05
7.2534e-05
7.13142e-05
7.20175e-05
7.14522e-05
7.01447e-05
6.99346e-05
6.92479e-05
7.0031e-05
6.98134e-05
7.34914e-05
7.07231e-05
7.05392e-05
6.7899e-05
6.93368e-05
7.16393e-05
7.12065e-05
6.97044e-05
6.83865e-05
6.91925e-05
7.19705e-05
7.29529e-05
7.18688e-05
7.37888e-05
7.17893e-05
7.37221e-05
7.28038e-05
7.44856e-05
7.40355e-05
7.82751e-05
7.98139e-05
7.88092e-05
8.16951e-05
8.37561e-05
8.97179e-05
9.272e-05
9.41948e-05
9.58072e-05
9.89217e-05
0.000103688
0.00010529
0.000106138
0.000110738
0.000109841
0.000110374
0.000111611
0.000111682
0.000109104
0.00010691
0.00010784
0.000101684
9.76295e-05
9.82714e-05
9.23124e-05
8.80214e-05
8.45171e-05
8.29622e-05
8.04837e-05
7.92426e-05
7.81885e-05
7.94287e-05
7.56145e-05
7.3744e-05
7.102e-05
7.29434e-05
7.20635e-05
7.14757e-05
7.17453e-05
7.3376e-05
6.99098e-05
7.00139e-05
6.97991e-05
7.21107e-05
6.85086e-05
7.21536e-05
7.04231e-05
7.14776e-05
7.1533e-05
6.97588e-05
7.07845e-05
6.78493e-05
6.93617e-05
7.12183e-05
7.25711e-05
7.0848e-05
6.81369e-05
6.95964e-05
7.36794e-05
7.05522e-05
7.1827e-05
7.13778e-05
7.28623e-05
7.46542e-05
7.53244e-05
7.3252e-05
7.2496e-05
7.6911e-05
7.67637e-05
8.13462e-05
8.536e-05
8.90712e-05
9.13275e-05
9.24052e-05
9.33838e-05
9.39991e-05
9.84143e-05
0.000101636
0.000103379
0.000105324
0.000106525
0.000106154
0.000101175
0.000104305
0.000104249
0.000105237
0.000106092
0.000103074
0.000100778
0.000101336
9.67032e-05
9.85674e-05
9.33845e-05
9.22569e-05
8.96419e-05
8.55035e-05
8.13312e-05
8.4619e-05
8.18088e-05
7.6644e-05
7.68237e-05
7.33334e-05
7.21828e-05
7.23278e-05
6.98016e-05
7.06659e-05
7.07998e-05
7.18666e-05
7.16708e-05
7.19363e-05
7.11351e-05
6.95005e-05
6.9499e-05
6.70673e-05
7.18571e-05
7.18398e-05
6.68117e-05
7.06588e-05
7.02531e-05
7.20074e-05
6.88223e-05
6.99725e-05
6.89879e-05
6.90394e-05
7.07784e-05
6.85271e-05
6.85903e-05
6.92865e-05
6.9359e-05
6.89174e-05
6.97706e-05
7.06608e-05
7.25488e-05
6.86237e-05
7.12595e-05
7.07599e-05
7.3179e-05
7.37951e-05
7.29526e-05
7.60411e-05
7.70119e-05
7.72657e-05
8.20311e-05
8.21351e-05
8.22198e-05
8.62391e-05
8.95813e-05
9.04638e-05
9.55128e-05
9.61996e-05
0.000100964
0.000107132
0.000108794
0.000110767
0.000111858
0.000112724
0.000110524
0.000111485
0.000109411
0.000111278
0.000106038
0.00010202
9.52568e-05
9.45616e-05
9.0119e-05
9.15613e-05
8.44409e-05
8.30254e-05
7.85595e-05
7.98696e-05
7.81762e-05
7.83889e-05
7.74852e-05
7.6025e-05
7.60284e-05
7.53025e-05
7.32943e-05
7.48087e-05
7.10358e-05
7.10102e-05
7.1605e-05
7.37973e-05
7.21659e-05
7.36396e-05
7.03967e-05
7.23795e-05
7.22881e-05
7.14697e-05
7.25363e-05
7.15211e-05
7.11944e-05
7.13072e-05
7.46233e-05
7.17085e-05
7.40943e-05
7.37055e-05
7.60424e-05
7.41244e-05
7.78648e-05
7.28312e-05
7.67514e-05
7.87912e-05
7.6719e-05
7.64426e-05
7.86226e-05
7.71221e-05
7.84863e-05
8.05442e-05
7.85351e-05
8.36007e-05
8.39783e-05
8.63154e-05
8.53031e-05
8.74499e-05
8.48296e-05
8.64086e-05
8.63322e-05
8.85162e-05
8.9299e-05
9.29818e-05
9.03703e-05
9.17213e-05
9.11933e-05
9.16189e-05
9.14939e-05
9.51317e-05
9.25963e-05
9.17703e-05
8.85343e-05
8.71069e-05
8.60512e-05
8.27835e-05
8.21101e-05
8.14987e-05
7.52156e-05
7.84925e-05
7.64931e-05
7.79304e-05
7.45022e-05
7.34205e-05
7.45844e-05
7.16046e-05
7.34761e-05
7.44826e-05
7.29189e-05
7.43582e-05
7.72337e-05
7.63259e-05
7.77772e-05
7.75129e-05
7.69137e-05
7.84748e-05
8.01778e-05
8.09943e-05
8.18267e-05
8.26967e-05
8.28027e-05
8.18069e-05
8.38213e-05
8.50432e-05
8.84766e-05
8.8496e-05
8.78315e-05
8.54601e-05
8.69395e-05
8.92924e-05
8.91197e-05
8.95714e-05
8.61352e-05
8.55816e-05
8.35689e-05
8.25492e-05
8.40996e-05
8.29653e-05
8.10743e-05
8.26293e-05
8.09728e-05
8.18504e-05
7.95283e-05
7.99542e-05
7.80868e-05
8.281e-05
7.85264e-05
7.97766e-05
8.25903e-05
7.94489e-05
8.12674e-05
7.9474e-05
8.01882e-05
8.08541e-05
7.7936e-05
7.9463e-05
7.73088e-05
7.64747e-05
7.79763e-05
7.36887e-05
7.45967e-05
7.34729e-05
7.64304e-05
7.38822e-05
7.86373e-05
7.732e-05
7.85207e-05
7.57189e-05
7.51352e-05
7.77336e-05
7.65922e-05
7.6039e-05
7.54489e-05
7.62468e-05
8.00048e-05
7.96785e-05
8.0448e-05
8.44586e-05
8.28496e-05
8.56741e-05
8.68525e-05
8.89674e-05
8.96836e-05
8.59799e-05
8.77952e-05
9.00526e-05
8.88795e-05
8.90077e-05
9.06194e-05
9.23158e-05
8.95406e-05
9.27419e-05
9.13724e-05
9.11272e-05
8.93465e-05
8.98346e-05
8.79576e-05
8.56285e-05
8.72296e-05
8.52128e-05
8.23562e-05
8.50587e-05
8.38858e-05
8.38151e-05
8.2316e-05
8.24355e-05
8.29986e-05
7.9495e-05
7.75773e-05
7.96769e-05
7.86567e-05
7.79624e-05
7.75469e-05
7.78519e-05
7.68875e-05
7.6798e-05
7.65193e-05
7.56128e-05
7.303e-05
7.66196e-05
7.50478e-05
7.44724e-05
7.2131e-05
7.30485e-05
7.18753e-05
7.11797e-05
7.11672e-05
7.10202e-05
7.44419e-05
7.28292e-05
7.16066e-05
7.3226e-05
7.51043e-05
7.6549e-05
7.32649e-05
7.44075e-05
7.36859e-05
7.32041e-05
7.36144e-05
7.5436e-05
7.66068e-05
7.61347e-05
7.78963e-05
8.00552e-05
8.24234e-05
8.52302e-05
8.79372e-05
8.88507e-05
8.45832e-05
8.59031e-05
8.77799e-05
8.99024e-05
8.85462e-05
8.86301e-05
8.6166e-05
8.57223e-05
8.57242e-05
8.76383e-05
8.71919e-05
8.72136e-05
8.98927e-05
8.8549e-05
8.73946e-05
8.77498e-05
8.44667e-05
8.09865e-05
8.21262e-05
8.33663e-05
8.24053e-05
8.05561e-05
7.94102e-05
7.78999e-05
8.00759e-05
8.12218e-05
8.24332e-05
8.11179e-05
7.77156e-05
7.79236e-05
7.86102e-05
7.93777e-05
7.90081e-05
7.76764e-05
7.67316e-05
7.7649e-05
7.91615e-05
7.74569e-05
7.86099e-05
7.75808e-05
8.05145e-05
8.0662e-05
8.01542e-05
8.068e-05
7.72376e-05
7.85914e-05
7.84636e-05
7.92763e-05
8.05408e-05
7.91296e-05
7.97421e-05
7.77419e-05
7.75688e-05
7.51244e-05
7.99114e-05
7.66505e-05
7.74221e-05
7.72012e-05
7.48648e-05
7.76224e-05
7.63507e-05
7.95365e-05
7.97525e-05
7.91682e-05
7.73113e-05
8.14648e-05
8.03922e-05
8.05174e-05
7.72338e-05
8.15202e-05
8.11183e-05
8.23431e-05
7.92534e-05
8.00059e-05
7.93914e-05
8.34009e-05
8.13147e-05
8.3803e-05
8.6469e-05
8.62531e-05
8.49424e-05
8.80872e-05
8.84326e-05
8.91926e-05
8.86811e-05
9.09568e-05
8.93473e-05
8.93426e-05
8.93046e-05
8.93746e-05
9.14098e-05
9.05236e-05
8.70165e-05
8.42079e-05
8.72848e-05
8.42103e-05
8.06814e-05
8.0207e-05
7.97426e-05
7.58238e-05
7.78656e-05
7.37153e-05
7.52255e-05
7.63709e-05
7.59262e-05
7.47738e-05
7.49883e-05
7.55177e-05
7.44666e-05
7.25542e-05
7.42158e-05
7.44837e-05
7.54935e-05
7.22278e-05
7.17516e-05
7.34153e-05
7.84281e-05
7.58119e-05
7.47966e-05
7.53203e-05
7.46175e-05
7.54176e-05
7.43973e-05
7.53738e-05
7.67077e-05
7.82772e-05
7.64068e-05
7.86931e-05
7.80513e-05
8.20216e-05
8.07957e-05
7.81604e-05
8.01411e-05
7.9728e-05
7.88858e-05
8.06874e-05
7.89033e-05
8.19482e-05
8.29813e-05
8.29482e-05
8.66605e-05
8.75143e-05
8.60771e-05
8.87021e-05
8.96204e-05
9.04723e-05
9.24735e-05
9.26887e-05
9.26716e-05
8.95614e-05
8.91528e-05
8.72296e-05
8.82955e-05
8.84313e-05
8.95713e-05
9.08911e-05
8.70839e-05
8.71928e-05
8.28859e-05
8.26836e-05
7.98311e-05
8.05081e-05
7.80081e-05
7.67292e-05
7.60685e-05
7.62116e-05
7.51171e-05
7.65966e-05
7.75751e-05
7.55263e-05
7.41615e-05
7.16725e-05
7.07674e-05
7.07474e-05
7.10824e-05
6.90503e-05
7.14457e-05
7.20184e-05
7.27026e-05
7.11801e-05
7.24853e-05
7.64277e-05
7.51234e-05
7.30241e-05
7.30859e-05
7.41231e-05
7.81286e-05
7.77755e-05
8.0145e-05
8.27701e-05
8.35829e-05
8.76831e-05
8.44361e-05
8.31461e-05
8.14582e-05
8.45458e-05
8.48708e-05
8.7752e-05
8.34121e-05
9.02395e-05
8.70027e-05
9.16919e-05
9.01739e-05
9.02187e-05
8.58956e-05
8.96669e-05
8.71311e-05
8.66799e-05
8.33288e-05
8.17089e-05
8.43467e-05
8.20484e-05
7.91421e-05
8.10035e-05
7.91712e-05
7.74962e-05
7.92916e-05
7.66343e-05
7.71842e-05
7.50695e-05
7.48622e-05
7.57227e-05
7.63758e-05
7.58408e-05
7.42133e-05
7.38662e-05
7.14812e-05
7.4625e-05
7.49674e-05
7.26503e-05
7.34999e-05
7.36455e-05
7.12497e-05
7.20141e-05
7.10345e-05
7.0702e-05
7.07538e-05
7.36989e-05
7.46625e-05
7.44193e-05
7.67155e-05
7.67446e-05
7.55804e-05
7.54973e-05
7.74534e-05
7.82154e-05
7.89757e-05
7.89747e-05
8.0258e-05
8.13707e-05
8.10952e-05
8.08752e-05
8.36957e-05
8.24979e-05
8.33274e-05
8.51612e-05
8.38197e-05
8.51968e-05
8.34041e-05
8.38738e-05
8.28461e-05
8.63937e-05
8.43866e-05
8.75893e-05
8.82349e-05
8.66227e-05
8.33116e-05
8.97764e-05
8.58253e-05
8.77303e-05
8.72243e-05
8.64763e-05
8.78837e-05
8.74238e-05
8.99581e-05
8.83746e-05
8.9783e-05
9.0474e-05
8.78239e-05
8.39012e-05
8.19151e-05
8.15863e-05
7.95348e-05
7.9218e-05
7.60553e-05
7.94089e-05
7.66074e-05
7.60578e-05
7.44234e-05
7.39421e-05
7.3982e-05
7.40365e-05
7.25866e-05
7.0001e-05
8.00576e-05
7.78078e-05
9.45258e-05
0.000119557
0.000118052
0.000108543
8.87197e-05
7.77834e-05
6.81099e-05
6.61884e-05
6.30835e-05
6.0573e-05
5.95047e-05
5.82981e-05
5.74237e-05
5.70501e-05
5.79235e-05
5.74083e-05
5.76291e-05
5.54895e-05
5.7738e-05
5.41921e-05
5.55657e-05
5.28124e-05
5.34291e-05
5.58609e-05
5.11463e-05
5.60972e-05
5.41404e-05
5.26393e-05
5.33806e-05
5.17973e-05
5.24869e-05
5.2985e-05
5.33667e-05
5.45103e-05
5.2988e-05
5.36232e-05
5.33635e-05
5.20032e-05
5.05876e-05
5.09886e-05
5.13823e-05
4.83369e-05
5.13527e-05
5.07518e-05
5.1588e-05
5.18791e-05
5.15787e-05
5.09189e-05
5.36327e-05
5.16347e-05
4.94387e-05
5.09161e-05
5.01289e-05
5.1022e-05
4.87774e-05
5.0576e-05
4.98756e-05
5.12038e-05
4.87189e-05
4.88391e-05
5.03639e-05
4.86917e-05
5.00453e-05
4.82747e-05
4.8102e-05
4.78672e-05
4.80837e-05
4.85676e-05
4.92304e-05
5.15936e-05
4.80264e-05
4.96058e-05
4.70289e-05
4.74842e-05
4.79069e-05
4.99821e-05
4.78087e-05
4.90408e-05
4.77805e-05
4.78059e-05
4.73773e-05
4.85559e-05
4.81055e-05
4.65794e-05
4.68625e-05
5.01143e-05
4.7178e-05
4.94845e-05
4.79269e-05
4.92487e-05
4.69033e-05
4.66774e-05
4.78649e-05
4.877e-05
4.68046e-05
4.73741e-05
4.80768e-05
4.71394e-05
4.55367e-05
4.74774e-05
4.83215e-05
4.61006e-05
4.72554e-05
4.52045e-05
4.66411e-05
4.69862e-05
4.71012e-05
4.62535e-05
4.67536e-05
4.55543e-05
4.65652e-05
4.89045e-05
4.65298e-05
4.85751e-05
4.59888e-05
4.86654e-05
4.57058e-05
4.66e-05
4.58535e-05
4.97816e-05
4.63275e-05
4.78088e-05
4.5516e-05
4.80904e-05
4.60663e-05
4.80284e-05
4.62009e-05
4.73718e-05
4.47621e-05
4.66857e-05
4.70475e-05
4.78924e-05
4.69753e-05
4.60253e-05
4.67982e-05
4.67394e-05
4.58911e-05
4.67136e-05
4.59906e-05
4.6285e-05
4.59775e-05
4.56543e-05
4.61014e-05
4.52572e-05
4.39627e-05
4.64439e-05
4.54637e-05
4.69502e-05
4.41302e-05
4.52112e-05
4.66663e-05
4.71161e-05
4.62328e-05
4.49347e-05
4.47543e-05
4.70877e-05
4.59996e-05
4.59188e-05
4.45777e-05
4.41782e-05
4.60697e-05
4.64594e-05
4.48083e-05
4.47593e-05
4.75514e-05
4.55396e-05
4.57798e-05
4.50733e-05
4.53106e-05
4.39283e-05
4.33113e-05
4.58508e-05
4.58754e-05
4.50396e-05
4.43324e-05
4.55773e-05
4.522e-05
4.41459e-05
4.49969e-05
4.47437e-05
4.36428e-05
4.57342e-05
4.44141e-05
4.55135e-05
4.70821e-05
4.70863e-05
4.47687e-05
4.94579e-05
4.62578e-05
4.71082e-05
5.05956e-05
4.79791e-05
4.71517e-05
4.56896e-05
4.74018e-05
4.50127e-05
4.34128e-05
4.72616e-05
4.41685e-05
4.44305e-05
4.60804e-05
4.40947e-05
4.6389e-05
4.55838e-05
4.54134e-05
4.379e-05
4.55822e-05
4.48893e-05
4.56592e-05
4.51512e-05
4.53716e-05
4.52077e-05
4.55563e-05
4.48526e-05
4.46147e-05
4.49866e-05
4.75881e-05
4.58785e-05
4.52415e-05
4.60952e-05
4.25761e-05
4.55054e-05
4.61333e-05
4.44994e-05
4.34069e-05
4.35685e-05
4.56507e-05
4.30551e-05
4.46307e-05
4.65004e-05
4.12853e-05
4.39837e-05
4.39131e-05
4.27499e-05
4.37837e-05
4.60291e-05
4.36282e-05
4.52665e-05
4.3282e-05
4.20118e-05
4.59955e-05
4.43021e-05
4.54972e-05
4.37241e-05
4.39094e-05
4.46106e-05
4.41262e-05
4.50499e-05
4.35606e-05
4.31954e-05
4.26706e-05
4.30987e-05
4.53619e-05
4.33759e-05
4.53878e-05
4.24133e-05
4.37451e-05
4.53583e-05
4.43608e-05
4.3608e-05
4.40724e-05
4.56927e-05
4.38914e-05
4.5911e-05
4.31419e-05
4.40841e-05
4.58066e-05
4.59916e-05
4.51686e-05
4.46324e-05
4.46333e-05
4.30566e-05
4.33156e-05
4.65516e-05
4.37197e-05
4.57012e-05
4.44775e-05
4.33827e-05
4.46582e-05
4.46269e-05
4.41693e-05
4.332e-05
4.55121e-05
4.35164e-05
4.35158e-05
4.30049e-05
4.24038e-05
4.16126e-05
4.40812e-05
4.20637e-05
4.62625e-05
4.56189e-05
4.2985e-05
4.3464e-05
4.58511e-05
4.37283e-05
4.45131e-05
4.35844e-05
4.46863e-05
4.45607e-05
4.43091e-05
4.38663e-05
4.35555e-05
4.47989e-05
4.50446e-05
4.26592e-05
4.48808e-05
4.49138e-05
4.41024e-05
4.3589e-05
4.51878e-05
4.41804e-05
4.31431e-05
4.57702e-05
4.34228e-05
4.46934e-05
4.7741e-05
4.50998e-05
4.28405e-05
4.33924e-05
4.5169e-05
4.3914e-05
4.40877e-05
4.40993e-05
4.42954e-05
4.47272e-05
4.42507e-05
4.26341e-05
4.35153e-05
4.61313e-05
4.21385e-05
4.36236e-05
4.38427e-05
4.5148e-05
4.20021e-05
4.2616e-05
4.41873e-05
4.36007e-05
4.44771e-05
4.37238e-05
4.47831e-05
4.42778e-05
4.36785e-05
4.48245e-05
4.46472e-05
4.18386e-05
4.30058e-05
4.30467e-05
4.22779e-05
4.18588e-05
4.26735e-05
4.14063e-05
4.46815e-05
4.20776e-05
4.17986e-05
4.39712e-05
4.23706e-05
4.2575e-05
4.33263e-05
4.07399e-05
4.32886e-05
4.4159e-05
4.4025e-05
4.26534e-05
4.35461e-05
4.35755e-05
4.40899e-05
4.45892e-05
4.3841e-05
4.30404e-05
4.42223e-05
4.44124e-05
4.42283e-05
4.54852e-05
4.26148e-05
4.42685e-05
4.52588e-05
4.54916e-05
4.31741e-05
4.37355e-05
4.35709e-05
4.33396e-05
4.4114e-05
4.22278e-05
4.42697e-05
4.45923e-05
4.24769e-05
4.39802e-05
4.35856e-05
4.38185e-05
4.38713e-05
4.31958e-05
4.22629e-05
4.32522e-05
4.25796e-05
4.29303e-05
4.36375e-05
4.68112e-05
4.16347e-05
4.10041e-05
4.19856e-05
4.29265e-05
4.39966e-05
4.319e-05
4.32623e-05
4.13356e-05
4.51273e-05
4.26913e-05
4.39647e-05
4.52625e-05
4.71447e-05
4.37048e-05
4.4682e-05
4.3714e-05
4.4094e-05
4.32721e-05
4.57331e-05
4.46438e-05
4.33881e-05
4.40177e-05
4.31753e-05
4.30513e-05
4.3197e-05
4.51124e-05
4.36689e-05
4.25764e-05
4.32556e-05
4.27858e-05
4.26921e-05
4.25784e-05
4.1979e-05
4.26532e-05
4.22802e-05
4.3938e-05
4.26451e-05
4.27529e-05
4.34149e-05
4.29475e-05
4.23771e-05
4.26135e-05
4.20933e-05
4.21198e-05
4.22737e-05
4.34201e-05
4.42285e-05
4.23976e-05
4.32069e-05
4.44138e-05
4.19721e-05
4.25786e-05
4.26774e-05
4.48467e-05
4.4399e-05
4.25234e-05
4.32618e-05
4.35676e-05
4.49625e-05
4.32417e-05
4.518e-05
4.45538e-05
4.21904e-05
4.20155e-05
4.4888e-05
4.16249e-05
4.14895e-05
4.0562e-05
4.2809e-05
4.35507e-05
4.19123e-05
4.32015e-05
4.3592e-05
4.28422e-05
4.25032e-05
4.27626e-05
4.139e-05
4.26151e-05
4.47039e-05
4.28424e-05
4.45121e-05
4.38217e-05
4.30037e-05
4.14992e-05
4.265e-05
4.44456e-05
4.37344e-05
4.34388e-05
4.3007e-05
4.13623e-05
4.1998e-05
4.30154e-05
4.32467e-05
4.33124e-05
4.36132e-05
4.33328e-05
4.21433e-05
4.14742e-05
4.46689e-05
4.17553e-05
4.4024e-05
4.47049e-05
4.28082e-05
4.19942e-05
4.30863e-05
4.34038e-05
4.34506e-05
4.44521e-05
4.38057e-05
4.32695e-05
4.48996e-05
4.3711e-05
4.23763e-05
4.36434e-05
4.49752e-05
4.53924e-05
4.35747e-05
4.49202e-05
4.41735e-05
4.37432e-05
4.47751e-05
4.57821e-05
4.29551e-05
4.22727e-05
4.39792e-05
4.31077e-05
4.17558e-05
4.06739e-05
4.23868e-05
3.98354e-05
4.29679e-05
4.43653e-05
4.40346e-05
4.25705e-05
4.33574e-05
4.17712e-05
4.27126e-05
4.09833e-05
4.41084e-05
4.21441e-05
4.04042e-05
4.28659e-05
4.24971e-05
4.14753e-05
4.28902e-05
4.36812e-05
4.19492e-05
4.21024e-05
4.02121e-05
4.19642e-05
4.39277e-05
4.07639e-05
4.20102e-05
4.23632e-05
4.50295e-05
4.38083e-05
4.16833e-05
4.30246e-05
4.22803e-05
4.28278e-05
4.05794e-05
4.20981e-05
4.33804e-05
4.08101e-05
4.40799e-05
4.17235e-05
4.18912e-05
4.19459e-05
4.27222e-05
4.20282e-05
4.18242e-05
3.97355e-05
4.1249e-05
4.29691e-05
4.13766e-05
4.39752e-05
4.21076e-05
4.23428e-05
4.26696e-05
4.30972e-05
4.0393e-05
4.22529e-05
4.21651e-05
4.44414e-05
4.19854e-05
4.38343e-05
4.38931e-05
4.24501e-05
4.31473e-05
4.48101e-05
4.33264e-05
4.67587e-05
4.43476e-05
4.23859e-05
4.47489e-05
4.33868e-05
4.52589e-05
4.39177e-05
4.90248e-05
4.4463e-05
4.62427e-05
4.53219e-05
4.69245e-05
4.34482e-05
4.30059e-05
4.29416e-05
4.30319e-05
4.39257e-05
4.32436e-05
4.4465e-05
4.19417e-05
4.34013e-05
4.45438e-05
4.34654e-05
4.35497e-05
4.24867e-05
4.25218e-05
4.26176e-05
4.14612e-05
4.14883e-05
4.1958e-05
4.2695e-05
4.19545e-05
4.18535e-05
4.58923e-05
4.22459e-05
4.05071e-05
4.24681e-05
4.16187e-05
4.39081e-05
4.1646e-05
4.25223e-05
4.16566e-05
3.92995e-05
4.01869e-05
3.96567e-05
4.20768e-05
4.08445e-05
4.18664e-05
4.1468e-05
4.08548e-05
4.29472e-05
4.28025e-05
4.16987e-05
4.18001e-05
4.08862e-05
4.19886e-05
4.25981e-05
4.21305e-05
4.04575e-05
4.03805e-05
4.28683e-05
3.98333e-05
4.20078e-05
4.07715e-05
4.32353e-05
4.35037e-05
4.09561e-05
4.18343e-05
4.17382e-05
4.15017e-05
4.33138e-05
4.18907e-05
4.20779e-05
4.27036e-05
4.28711e-05
4.25028e-05
4.21585e-05
4.3028e-05
4.41877e-05
4.28001e-05
4.50143e-05
4.31658e-05
4.49208e-05
4.43741e-05
4.4367e-05
4.43171e-05
4.3425e-05
4.18434e-05
4.29403e-05
4.22572e-05
4.27142e-05
4.16977e-05
4.42872e-05
4.19464e-05
4.12371e-05
4.18357e-05
4.17151e-05
4.20535e-05
4.30739e-05
4.19338e-05
4.21963e-05
4.17139e-05
3.93854e-05
4.11959e-05
4.05541e-05
3.94576e-05
3.93883e-05
4.21928e-05
4.12676e-05
4.33687e-05
4.03933e-05
4.21177e-05
4.23492e-05
4.06127e-05
4.17473e-05
4.29833e-05
4.27872e-05
4.27963e-05
4.30177e-05
4.15925e-05
4.22018e-05
4.33595e-05
4.35694e-05
4.28258e-05
4.34687e-05
4.42485e-05
4.61846e-05
4.3488e-05
4.50381e-05
4.38152e-05
4.34968e-05
4.4169e-05
4.32539e-05
4.56907e-05
4.1101e-05
4.21245e-05
4.28166e-05
4.32278e-05
4.03118e-05
4.17997e-05
4.24168e-05
4.19457e-05
4.0896e-05
4.15694e-05
4.18668e-05
4.30904e-05
4.2397e-05
4.38769e-05
4.01358e-05
4.0529e-05
4.11933e-05
4.1566e-05
4.32116e-05
4.23539e-05
4.14413e-05
4.08712e-05
4.20738e-05
4.1451e-05
4.18627e-05
4.02757e-05
4.33072e-05
4.13644e-05
4.15995e-05
4.1915e-05
4.1488e-05
4.2537e-05
4.12632e-05
4.23299e-05
4.10521e-05
4.14354e-05
4.25558e-05
4.24658e-05
4.31493e-05
4.08369e-05
4.10512e-05
4.28764e-05
4.24638e-05
4.30918e-05
4.3445e-05
4.29476e-05
4.40824e-05
4.42449e-05
4.25482e-05
4.24587e-05
4.35346e-05
4.17421e-05
4.17118e-05
4.13901e-05
4.27058e-05
4.25994e-05
4.08222e-05
4.5745e-05
4.49942e-05
4.41274e-05
4.36453e-05
4.61174e-05
4.54485e-05
4.40964e-05
4.58378e-05
4.33636e-05
4.35836e-05
4.56194e-05
4.33888e-05
4.25207e-05
4.36781e-05
4.18095e-05
4.3699e-05
4.16582e-05
4.1268e-05
4.27153e-05
4.07325e-05
4.07826e-05
4.14021e-05
4.17459e-05
4.14965e-05
4.27947e-05
3.95159e-05
4.16399e-05
4.21269e-05
4.12541e-05
4.35145e-05
4.25657e-05
4.25969e-05
4.01595e-05
4.06353e-05
4.2543e-05
4.24688e-05
4.25269e-05
4.14629e-05
4.05366e-05
4.05722e-05
3.95347e-05
4.19681e-05
3.93972e-05
4.02777e-05
4.13794e-05
4.16891e-05
3.97894e-05
3.93843e-05
4.28756e-05
4.08487e-05
4.13916e-05
4.01331e-05
4.22915e-05
4.1088e-05
4.29976e-05
4.34557e-05
4.06682e-05
4.16021e-05
4.15995e-05
4.33724e-05
4.19169e-05
4.39981e-05
4.23783e-05
4.18137e-05
4.3058e-05
4.31596e-05
4.32307e-05
4.33002e-05
4.21094e-05
4.16254e-05
4.18842e-05
4.08665e-05
4.195e-05
4.26458e-05
4.23269e-05
4.2541e-05
4.4182e-05
4.24603e-05
4.13242e-05
4.34491e-05
4.39275e-05
4.33489e-05
4.40484e-05
4.50252e-05
4.55167e-05
4.36106e-05
4.27981e-05
4.30468e-05
4.22056e-05
4.07595e-05
4.04032e-05
4.03135e-05
4.18953e-05
4.13126e-05
4.07426e-05
4.32573e-05
4.07992e-05
4.06315e-05
4.17283e-05
3.90104e-05
4.30661e-05
4.0669e-05
4.09631e-05
4.25512e-05
4.10977e-05
3.996e-05
3.98597e-05
4.14513e-05
4.09866e-05
4.27922e-05
4.03046e-05
4.23375e-05
4.06966e-05
4.34477e-05
4.21877e-05
4.26993e-05
4.24785e-05
4.22964e-05
4.29006e-05
4.05677e-05
4.01313e-05
4.13186e-05
4.0454e-05
4.19508e-05
4.14276e-05
4.26369e-05
4.32859e-05
4.21051e-05
4.23207e-05
4.14334e-05
4.20931e-05
4.05064e-05
4.07192e-05
4.12692e-05
4.34102e-05
4.10792e-05
4.23966e-05
4.42092e-05
4.14007e-05
4.19793e-05
4.33019e-05
4.46017e-05
4.08258e-05
4.10395e-05
4.06924e-05
4.24435e-05
4.37138e-05
4.19005e-05
4.03895e-05
4.37385e-05
4.22599e-05
4.22364e-05
4.13029e-05
4.27922e-05
4.20986e-05
4.23643e-05
4.12071e-05
4.08906e-05
3.96928e-05
4.15111e-05
4.1671e-05
4.30896e-05
4.13525e-05
4.17969e-05
4.20123e-05
4.06706e-05
4.12949e-05
4.03446e-05
4.32998e-05
4.24006e-05
4.20198e-05
4.2702e-05
4.26899e-05
4.41195e-05
4.30659e-05
4.17974e-05
4.26862e-05
4.13743e-05
4.2931e-05
4.24549e-05
4.32295e-05
4.20602e-05
4.04822e-05
4.24769e-05
4.37439e-05
4.16875e-05
4.32807e-05
4.18674e-05
4.2821e-05
4.2683e-05
4.28125e-05
4.16447e-05
4.31642e-05
4.39054e-05
4.16705e-05
4.13239e-05
4.28676e-05
4.2582e-05
4.3687e-05
4.46852e-05
4.29651e-05
4.48847e-05
4.27059e-05
4.31459e-05
4.11973e-05
4.02578e-05
4.23765e-05
4.06342e-05
4.09397e-05
4.15326e-05
4.30742e-05
4.16485e-05
4.15894e-05
4.28561e-05
4.1101e-05
4.39323e-05
4.03135e-05
4.09941e-05
4.05802e-05
4.20723e-05
4.05245e-05
3.89431e-05
4.03127e-05
4.15448e-05
4.05309e-05
3.94955e-05
4.30793e-05
4.18566e-05
4.13492e-05
4.12567e-05
4.09948e-05
4.01689e-05
4.15003e-05
4.05983e-05
4.01127e-05
4.02007e-05
4.06141e-05
4.22075e-05
4.18055e-05
4.19712e-05
4.11273e-05
3.95754e-05
3.95722e-05
4.05607e-05
4.04619e-05
3.8363e-05
3.91935e-05
3.8366e-05
4.05754e-05
3.83816e-05
3.98049e-05
4.0414e-05
4.01612e-05
4.0891e-05
4.06698e-05
4.05183e-05
3.90602e-05
4.14396e-05
4.01365e-05
4.2643e-05
3.98901e-05
4.07648e-05
3.97242e-05
3.95534e-05
4.18889e-05
4.11551e-05
3.78522e-05
4.13087e-05
4.00709e-05
4.10351e-05
4.0572e-05
3.96796e-05
4.10804e-05
4.23824e-05
4.27972e-05
4.20092e-05
4.41422e-05
4.34679e-05
4.20651e-05
4.33424e-05
4.3395e-05
4.44627e-05
4.48025e-05
4.48521e-05
4.79492e-05
4.40396e-05
4.31917e-05
4.29991e-05
4.34274e-05
4.37495e-05
4.42357e-05
4.44894e-05
4.32148e-05
4.32694e-05
4.37365e-05
4.17472e-05
4.2965e-05
4.23338e-05
4.20483e-05
4.17332e-05
4.21809e-05
4.26534e-05
4.13202e-05
4.1428e-05
4.10977e-05
4.1529e-05
4.21145e-05
4.37689e-05
4.29632e-05
4.21718e-05
4.12474e-05
4.24589e-05
4.17563e-05
4.39211e-05
4.33306e-05
4.08609e-05
3.98723e-05
4.18834e-05
4.16687e-05
4.23416e-05
4.13229e-05
4.07832e-05
4.05257e-05
4.24472e-05
3.94924e-05
4.01075e-05
4.17296e-05
4.33762e-05
4.05233e-05
4.00986e-05
3.97478e-05
4.06092e-05
4.23215e-05
3.9851e-05
3.98901e-05
3.95389e-05
4.00325e-05
4.1287e-05
4.21018e-05
4.03531e-05
4.12317e-05
4.13362e-05
4.11675e-05
4.15153e-05
4.28849e-05
4.01997e-05
4.06555e-05
4.12061e-05
4.04607e-05
4.27264e-05
4.05519e-05
4.10803e-05
4.19686e-05
4.16823e-05
4.05483e-05
4.24205e-05
4.21278e-05
4.02907e-05
4.15177e-05
4.15217e-05
4.14712e-05
4.08412e-05
4.18781e-05
4.12084e-05
4.30545e-05
4.1616e-05
4.49894e-05
4.35608e-05
4.34895e-05
4.50111e-05
4.56121e-05
4.23131e-05
4.51112e-05
4.41457e-05
4.20027e-05
4.18495e-05
4.19617e-05
4.4326e-05
4.02495e-05
4.11139e-05
4.24913e-05
4.11761e-05
4.1215e-05
4.10994e-05
4.00748e-05
4.22029e-05
4.15168e-05
4.07174e-05
4.08013e-05
4.13912e-05
4.09309e-05
4.12432e-05
4.07352e-05
3.93296e-05
3.98618e-05
4.02457e-05
4.09099e-05
4.01555e-05
4.22813e-05
4.21063e-05
4.09898e-05
4.22909e-05
4.04675e-05
4.20496e-05
4.10225e-05
4.23597e-05
4.41163e-05
4.09377e-05
4.35559e-05
4.24829e-05
4.21004e-05
4.19828e-05
4.22588e-05
4.3361e-05
4.41976e-05
4.20287e-05
4.14341e-05
4.29082e-05
4.12948e-05
4.20563e-05
4.15376e-05
4.16341e-05
4.11429e-05
3.97033e-05
4.10381e-05
4.19407e-05
3.98244e-05
4.09781e-05
4.13694e-05
4.19175e-05
4.03102e-05
4.09313e-05
4.18991e-05
4.06217e-05
4.21161e-05
4.22139e-05
3.98498e-05
4.07679e-05
4.04616e-05
4.1164e-05
4.1621e-05
4.06316e-05
4.017e-05
4.1343e-05
4.32092e-05
4.17576e-05
4.06523e-05
3.97548e-05
4.16941e-05
4.11472e-05
4.01133e-05
4.02382e-05
4.22105e-05
4.21542e-05
4.22487e-05
4.24328e-05
4.18755e-05
4.30718e-05
4.28943e-05
4.3326e-05
4.26525e-05
4.40136e-05
4.31105e-05
4.2788e-05
4.43525e-05
4.2112e-05
4.38346e-05
4.26769e-05
4.27071e-05
4.18787e-05
4.17929e-05
4.11236e-05
4.12435e-05
3.9488e-05
4.08176e-05
4.25549e-05
4.25595e-05
4.08304e-05
4.29185e-05
4.15153e-05
4.23727e-05
4.07907e-05
4.17324e-05
4.18027e-05
4.0904e-05
4.09628e-05
4.11879e-05
4.0973e-05
3.97108e-05
4.03429e-05
4.10198e-05
4.17396e-05
4.01061e-05
3.99816e-05
4.07177e-05
4.09714e-05
3.99923e-05
4.12704e-05
4.20516e-05
4.09557e-05
4.19662e-05
4.11431e-05
4.12177e-05
4.18993e-05
4.21455e-05
4.18601e-05
4.13299e-05
4.02055e-05
4.12262e-05
4.15146e-05
4.1989e-05
4.1614e-05
4.13006e-05
4.27021e-05
4.08682e-05
4.41878e-05
4.43767e-05
4.51447e-05
4.23228e-05
4.3551e-05
4.41949e-05
4.48215e-05
4.21549e-05
4.24516e-05
4.43025e-05
4.19257e-05
4.24932e-05
4.08333e-05
4.09345e-05
4.07065e-05
4.27948e-05
4.07492e-05
3.83071e-05
4.02497e-05
4.0841e-05
4.09091e-05
3.96528e-05
4.18787e-05
4.08924e-05
3.95901e-05
3.94362e-05
3.98548e-05
4.05312e-05
4.06846e-05
4.05181e-05
4.1239e-05
4.13218e-05
3.99063e-05
3.96796e-05
4.01007e-05
3.93052e-05
3.84482e-05
4.29696e-05
3.91542e-05
4.05732e-05
4.0581e-05
4.23387e-05
3.91633e-05
4.03426e-05
4.0877e-05
4.00537e-05
4.2902e-05
4.24905e-05
4.22027e-05
4.1734e-05
4.23972e-05
4.35048e-05
4.21363e-05
4.27489e-05
4.31562e-05
4.26981e-05
4.17772e-05
4.28346e-05
4.2369e-05
4.22156e-05
4.37198e-05
4.40298e-05
4.44578e-05
4.3804e-05
4.27927e-05
4.17795e-05
4.21355e-05
4.18944e-05
4.46712e-05
4.10113e-05
4.2488e-05
4.30554e-05
4.04623e-05
4.17556e-05
4.43373e-05
4.25473e-05
4.22053e-05
4.11499e-05
4.13475e-05
4.14773e-05
4.0063e-05
4.06081e-05
4.14127e-05
3.96696e-05
4.13406e-05
4.22546e-05
4.29196e-05
4.20572e-05
4.16044e-05
4.07265e-05
4.0553e-05
4.09776e-05
4.14527e-05
4.07404e-05
4.23891e-05
4.10443e-05
4.29733e-05
4.08017e-05
4.03344e-05
4.15465e-05
4.11106e-05
4.22672e-05
4.18359e-05
4.17128e-05
4.31734e-05
4.09269e-05
4.28049e-05
4.073e-05
4.26654e-05
4.15872e-05
4.07711e-05
4.08041e-05
4.03466e-05
4.14761e-05
3.93712e-05
4.05889e-05
4.28756e-05
4.17599e-05
4.2207e-05
4.10592e-05
4.30904e-05
4.31673e-05
4.05153e-05
4.33526e-05
4.15832e-05
4.18694e-05
4.28045e-05
4.18978e-05
4.31524e-05
4.20832e-05
4.05412e-05
4.16801e-05
4.2537e-05
4.05217e-05
4.17065e-05
4.22967e-05
4.06596e-05
4.08967e-05
4.22706e-05
4.08224e-05
4.07801e-05
4.00556e-05
4.14941e-05
4.07394e-05
4.1546e-05
4.27243e-05
4.16878e-05
4.33585e-05
4.16229e-05
4.36208e-05
4.31242e-05
4.23216e-05
4.2386e-05
4.13379e-05
4.18415e-05
4.10966e-05
4.26243e-05
4.19747e-05
4.13205e-05
4.2584e-05
4.10193e-05
4.31418e-05
4.48242e-05
4.07968e-05
4.16079e-05
4.05375e-05
4.25321e-05
4.12805e-05
4.17124e-05
3.93564e-05
4.00995e-05
3.98288e-05
4.20059e-05
4.22459e-05
3.97103e-05
4.0909e-05
4.09064e-05
4.01418e-05
3.97151e-05
3.98343e-05
3.93495e-05
3.81021e-05
4.01667e-05
4.09165e-05
4.16611e-05
3.93999e-05
4.06792e-05
4.18783e-05
4.19704e-05
4.23555e-05
4.1823e-05
4.27203e-05
4.27253e-05
4.17955e-05
4.51474e-05
4.44848e-05
4.5085e-05
4.52542e-05
4.43151e-05
4.51429e-05
4.35874e-05
4.17391e-05
4.12831e-05
4.30784e-05
4.30465e-05
4.06686e-05
4.02461e-05
4.13665e-05
4.31124e-05
4.03183e-05
4.0454e-05
3.96565e-05
4.05655e-05
4.27723e-05
4.22289e-05
4.0606e-05
4.23225e-05
4.08366e-05
4.04599e-05
3.94266e-05
4.12092e-05
3.92606e-05
4.13508e-05
4.03218e-05
4.08734e-05
4.05688e-05
3.99953e-05
4.08808e-05
4.03977e-05
4.15388e-05
4.24679e-05
4.30839e-05
4.35155e-05
4.21246e-05
4.40216e-05
4.17644e-05
4.15932e-05
4.21287e-05
4.39094e-05
4.18126e-05
4.3517e-05
4.14079e-05
4.219e-05
4.19395e-05
4.13095e-05
4.17583e-05
4.203e-05
4.10465e-05
4.0574e-05
4.17162e-05
3.90676e-05
4.01909e-05
4.04988e-05
4.17749e-05
4.08589e-05
3.93282e-05
4.09958e-05
4.21001e-05
3.79732e-05
4.00863e-05
4.04811e-05
4.03439e-05
4.11753e-05
4.13483e-05
4.08697e-05
4.13473e-05
4.31667e-05
0.000104358
0.000908366
0.00235144
0.000961079
0.00033502
0.000145833
0.000100949
8.55987e-05
7.88238e-05
7.33883e-05
7.24615e-05
7.19061e-05
6.96579e-05
6.91691e-05
6.91716e-05
6.61805e-05
6.80431e-05
6.66718e-05
6.64997e-05
6.44827e-05
6.14339e-05
6.24618e-05
6.24007e-05
6.13963e-05
6.07236e-05
5.88632e-05
5.69882e-05
5.92677e-05
5.63905e-05
5.53438e-05
5.5346e-05
5.48687e-05
5.62907e-05
5.75906e-05
5.47419e-05
5.57146e-05
5.57685e-05
5.3015e-05
5.53719e-05
5.18068e-05
5.2219e-05
5.47006e-05
5.33092e-05
5.30394e-05
5.34289e-05
5.32054e-05
5.27017e-05
5.28964e-05
5.14438e-05
5.2253e-05
5.257e-05
5.20624e-05
5.10587e-05
5.15695e-05
5.20347e-05
5.24331e-05
5.01411e-05
5.229e-05
5.18372e-05
5.20248e-05
5.07409e-05
5.0539e-05
5.25256e-05
4.9348e-05
5.22331e-05
5.08254e-05
5.09396e-05
5.20292e-05
5.08514e-05
5.0296e-05
5.02162e-05
4.926e-05
5.02402e-05
5.00466e-05
5.05312e-05
4.95518e-05
5.02142e-05
5.2562e-05
4.95922e-05
4.96489e-05
5.04945e-05
5.09285e-05
5.21606e-05
5.1033e-05
5.12564e-05
5.02129e-05
5.1508e-05
5.38216e-05
5.31185e-05
5.29662e-05
5.41297e-05
5.34421e-05
5.2982e-05
5.30646e-05
5.31181e-05
5.23375e-05
5.35305e-05
5.22218e-05
5.43959e-05
5.50594e-05
5.26094e-05
5.21675e-05
5.46438e-05
5.40847e-05
5.40833e-05
5.60554e-05
5.43485e-05
5.66586e-05
5.7115e-05
5.68411e-05
5.68421e-05
5.70879e-05
6.06504e-05
5.95478e-05
5.93336e-05
6.03223e-05
6.32813e-05
6.1134e-05
6.2277e-05
6.43733e-05
6.72011e-05
6.57683e-05
6.73885e-05
6.90685e-05
7.06855e-05
7.00651e-05
6.82435e-05
6.89374e-05
7.0301e-05
7.01333e-05
7.00045e-05
7.04011e-05
7.02314e-05
6.99406e-05
7.12001e-05
7.3363e-05
7.26346e-05
7.35449e-05
7.44e-05
7.14845e-05
7.11393e-05
7.04288e-05
6.96731e-05
6.94963e-05
7.02725e-05
6.68162e-05
6.84168e-05
6.78052e-05
6.76739e-05
6.5473e-05
6.32802e-05
6.4511e-05
6.30697e-05
6.44772e-05
6.24681e-05
5.9724e-05
5.90333e-05
5.8282e-05
5.66706e-05
5.61092e-05
5.65991e-05
5.45304e-05
5.52986e-05
5.58442e-05
5.76892e-05
5.54555e-05
5.63241e-05
5.73914e-05
5.5274e-05
5.4373e-05
5.4836e-05
5.62506e-05
5.55462e-05
5.55411e-05
5.64275e-05
5.49948e-05
5.64309e-05
5.64157e-05
5.53067e-05
5.57303e-05
5.38032e-05
5.38851e-05
5.70305e-05
5.7458e-05
5.83369e-05
6.02073e-05
6.12007e-05
6.0049e-05
6.08119e-05
6.33716e-05
6.42205e-05
6.52031e-05
6.8404e-05
6.94632e-05
6.83583e-05
7.22201e-05
7.43188e-05
7.49636e-05
7.57511e-05
7.78586e-05
7.59282e-05
7.23483e-05
7.37476e-05
7.33128e-05
7.49334e-05
7.31515e-05
7.33631e-05
7.15731e-05
7.28319e-05
7.09332e-05
6.70832e-05
6.58413e-05
6.59574e-05
6.62606e-05
6.67946e-05
6.34356e-05
6.30056e-05
6.06742e-05
6.00667e-05
5.99494e-05
5.80433e-05
5.61168e-05
5.52254e-05
5.42012e-05
5.23487e-05
5.33899e-05
5.29338e-05
5.24926e-05
5.22961e-05
5.16126e-05
5.36755e-05
5.31243e-05
5.21027e-05
5.16615e-05
5.23393e-05
5.4073e-05
5.62983e-05
5.51167e-05
5.46063e-05
5.5424e-05
5.86584e-05
5.93654e-05
6.11487e-05
6.04349e-05
6.07222e-05
6.14208e-05
6.30264e-05
6.32369e-05
6.52663e-05
6.60464e-05
6.94374e-05
6.7837e-05
6.81699e-05
6.93841e-05
6.99494e-05
6.93454e-05
6.73932e-05
6.8765e-05
6.7764e-05
6.74267e-05
7.16417e-05
7.08729e-05
7.14251e-05
7.05103e-05
6.78363e-05
6.25904e-05
6.15239e-05
6.00678e-05
5.87599e-05
5.97728e-05
5.7844e-05
5.84757e-05
5.71762e-05
5.76509e-05
5.75628e-05
5.68713e-05
5.53862e-05
5.6259e-05
5.70996e-05
5.70258e-05
5.85262e-05
5.88542e-05
5.9024e-05
5.89506e-05
5.85491e-05
5.90043e-05
6.06243e-05
5.82262e-05
5.83848e-05
6.17713e-05
5.95123e-05
5.85027e-05
5.95974e-05
5.94912e-05
6.20852e-05
5.78149e-05
5.79974e-05
5.85049e-05
6.11552e-05
6.02633e-05
6.17946e-05
6.17401e-05
6.48538e-05
6.20135e-05
6.78062e-05
6.52483e-05
6.75804e-05
6.71218e-05
6.78304e-05
6.68284e-05
6.88054e-05
6.64702e-05
6.76759e-05
7.13253e-05
7.0879e-05
7.11338e-05
7.0452e-05
7.18565e-05
6.9035e-05
6.82889e-05
6.87334e-05
6.63654e-05
6.44254e-05
6.17558e-05
6.02407e-05
5.81571e-05
5.64835e-05
5.72049e-05
5.68985e-05
5.4671e-05
5.65277e-05
5.3159e-05
5.47034e-05
5.52731e-05
5.49763e-05
5.44155e-05
5.40054e-05
5.38571e-05
5.35424e-05
5.29217e-05
5.30961e-05
5.01545e-05
5.035e-05
5.21718e-05
5.13904e-05
5.21318e-05
5.27796e-05
5.18687e-05
5.29051e-05
5.35735e-05
5.39774e-05
5.44054e-05
5.54992e-05
5.9162e-05
5.75427e-05
5.98788e-05
6.09516e-05
6.26608e-05
6.58836e-05
6.80474e-05
7.14086e-05
7.3977e-05
7.4663e-05
7.62312e-05
7.94099e-05
8.29595e-05
8.55266e-05
8.39247e-05
7.7729e-05
7.47755e-05
7.42594e-05
7.16161e-05
7.21911e-05
7.0533e-05
6.69972e-05
6.49641e-05
6.4986e-05
6.18025e-05
6.33025e-05
6.17058e-05
6.20211e-05
6.17974e-05
5.93278e-05
5.94706e-05
5.86961e-05
5.81837e-05
5.71227e-05
5.4924e-05
5.56714e-05
5.45047e-05
5.49181e-05
5.3807e-05
5.23749e-05
5.1821e-05
5.2978e-05
5.2082e-05
5.27121e-05
5.36403e-05
5.24801e-05
5.25763e-05
5.40544e-05
5.19142e-05
5.20579e-05
5.15265e-05
5.17195e-05
5.30116e-05
5.20387e-05
5.46191e-05
5.57803e-05
5.62973e-05
5.74169e-05
5.86639e-05
5.76899e-05
5.9144e-05
6.07021e-05
6.21702e-05
6.25986e-05
6.53672e-05
6.60363e-05
7.05183e-05
7.04139e-05
7.08059e-05
7.36958e-05
7.50116e-05
7.37644e-05
7.29895e-05
7.09238e-05
7.18093e-05
6.95598e-05
6.7586e-05
6.62499e-05
6.32795e-05
6.60021e-05
6.44915e-05
6.37705e-05
6.20756e-05
6.06631e-05
5.91359e-05
5.96073e-05
5.92542e-05
5.74575e-05
5.78765e-05
5.53467e-05
5.61769e-05
5.53515e-05
5.54375e-05
5.67093e-05
5.50483e-05
5.41421e-05
5.56766e-05
5.75845e-05
5.51157e-05
5.57158e-05
5.4667e-05
5.34236e-05
5.21434e-05
5.27126e-05
5.41684e-05
5.51073e-05
5.43273e-05
5.50214e-05
5.59873e-05
5.75144e-05
5.72026e-05
5.72426e-05
5.83638e-05
5.88559e-05
6.07249e-05
6.11014e-05
6.10919e-05
6.22863e-05
6.0156e-05
6.23317e-05
6.2418e-05
6.39052e-05
6.31502e-05
6.38698e-05
6.28162e-05
6.54322e-05
6.52667e-05
6.70152e-05
6.33567e-05
6.53873e-05
6.34444e-05
6.65195e-05
6.38646e-05
6.15751e-05
6.22965e-05
6.23801e-05
6.2867e-05
6.68066e-05
6.43877e-05
6.33685e-05
6.43047e-05
5.99157e-05
6.06215e-05
5.95841e-05
6.17825e-05
5.95434e-05
5.91137e-05
5.87623e-05
5.9364e-05
5.894e-05
5.66946e-05
5.55631e-05
5.52798e-05
5.71026e-05
5.57143e-05
5.68409e-05
5.68101e-05
5.72888e-05
5.89665e-05
5.92806e-05
5.73353e-05
6.03597e-05
5.91122e-05
6.14562e-05
6.27441e-05
6.39547e-05
6.20552e-05
6.06937e-05
6.17284e-05
6.56547e-05
6.17988e-05
6.3229e-05
6.10571e-05
6.23522e-05
6.22931e-05
6.29221e-05
6.06992e-05
6.00433e-05
5.80899e-05
5.88148e-05
5.74847e-05
5.91341e-05
5.73293e-05
5.76246e-05
5.62653e-05
5.8408e-05
5.57161e-05
5.6612e-05
5.62161e-05
5.48335e-05
5.53014e-05
5.53265e-05
5.57071e-05
5.39368e-05
5.38639e-05
5.24392e-05
5.29147e-05
5.60316e-05
5.44813e-05
5.5502e-05
5.58698e-05
5.53622e-05
5.83108e-05
6.01461e-05
6.2798e-05
6.38974e-05
6.57874e-05
6.83931e-05
6.839e-05
7.07314e-05
6.9273e-05
6.86106e-05
6.81291e-05
6.70704e-05
6.82805e-05
7.04139e-05
6.92052e-05
6.79394e-05
6.85134e-05
6.68585e-05
6.4412e-05
6.13313e-05
6.45164e-05
6.28443e-05
6.21936e-05
6.13604e-05
5.92823e-05
5.98342e-05
5.56255e-05
5.67652e-05
5.53924e-05
5.51701e-05
5.62214e-05
5.64316e-05
5.78912e-05
5.63831e-05
5.6493e-05
5.52003e-05
5.7125e-05
5.43976e-05
5.63777e-05
5.63764e-05
5.50787e-05
5.67e-05
5.7449e-05
5.99011e-05
5.78353e-05
5.89455e-05
5.8019e-05
5.87534e-05
5.98972e-05
6.2676e-05
6.02733e-05
6.14235e-05
6.12038e-05
6.02181e-05
6.02243e-05
6.14432e-05
6.1014e-05
6.21295e-05
6.03875e-05
6.30208e-05
6.17876e-05
6.03027e-05
6.15941e-05
6.17798e-05
5.97309e-05
6.01593e-05
6.01073e-05
6.06702e-05
6.04586e-05
5.97734e-05
5.83582e-05
5.95068e-05
5.89532e-05
6.09129e-05
5.98536e-05
6.0511e-05
5.9388e-05
6.00688e-05
5.80589e-05
5.867e-05
5.60105e-05
5.67881e-05
5.95151e-05
5.85183e-05
6.04664e-05
6.0718e-05
6.00527e-05
6.06712e-05
6.09135e-05
6.08542e-05
6.13402e-05
6.0742e-05
6.1197e-05
6.04639e-05
5.84145e-05
5.96541e-05
6.17145e-05
6.41514e-05
6.44979e-05
6.60213e-05
6.40867e-05
6.80768e-05
6.62272e-05
6.43278e-05
6.40058e-05
6.32071e-05
6.22352e-05
6.10593e-05
6.13842e-05
6.16809e-05
5.86602e-05
5.85691e-05
5.80057e-05
5.9467e-05
5.75022e-05
5.87354e-05
5.65924e-05
5.55102e-05
5.53861e-05
5.32542e-05
5.66515e-05
5.53502e-05
5.55383e-05
5.61597e-05
5.49381e-05
5.12232e-05
5.22648e-05
5.40939e-05
5.36468e-05
5.35398e-05
5.24455e-05
5.49061e-05
5.37222e-05
5.42896e-05
5.32976e-05
5.38366e-05
5.40437e-05
5.3483e-05
5.4205e-05
5.43478e-05
5.36793e-05
5.49994e-05
5.71703e-05
5.76578e-05
5.53527e-05
5.90165e-05
6.02791e-05
6.03066e-05
5.8648e-05
5.94564e-05
5.96351e-05
5.9997e-05
6.12293e-05
6.41429e-05
6.23934e-05
6.4584e-05
6.56851e-05
6.46757e-05
6.52382e-05
6.82585e-05
6.76138e-05
6.66991e-05
6.56597e-05
6.18386e-05
6.32893e-05
6.17366e-05
6.37048e-05
6.39846e-05
6.02325e-05
5.84947e-05
6.00243e-05
6.0427e-05
6.0959e-05
6.01475e-05
5.93055e-05
5.61751e-05
5.60999e-05
5.52785e-05
5.61155e-05
5.69499e-05
5.63707e-05
5.48877e-05
5.39736e-05
5.62003e-05
5.41381e-05
5.2891e-05
5.56451e-05
5.55635e-05
5.51634e-05
5.37175e-05
5.41681e-05
5.46192e-05
5.44375e-05
5.45711e-05
5.53753e-05
5.47105e-05
5.6316e-05
5.49513e-05
5.73697e-05
5.69646e-05
5.5868e-05
5.68777e-05
5.64503e-05
5.87307e-05
5.92784e-05
5.78551e-05
5.87664e-05
6.28237e-05
6.16208e-05
5.99535e-05
6.18069e-05
6.18532e-05
6.35163e-05
6.46645e-05
6.25447e-05
6.23687e-05
6.51459e-05
6.52099e-05
6.39173e-05
6.50633e-05
6.50631e-05
6.5621e-05
6.73484e-05
6.73537e-05
6.54045e-05
6.55368e-05
6.1594e-05
6.54659e-05
6.19873e-05
6.15014e-05
5.86126e-05
5.78831e-05
5.80937e-05
5.61424e-05
5.49382e-05
5.47573e-05
5.34086e-05
5.38032e-05
5.3536e-05
5.26264e-05
5.20094e-05
5.35275e-05
5.19582e-05
5.40679e-05
5.53147e-05
5.32617e-05
5.60626e-05
5.56008e-05
5.47766e-05
5.51507e-05
5.50024e-05
5.6436e-05
5.77465e-05
5.85303e-05
5.84284e-05
5.79529e-05
5.63373e-05
5.81585e-05
5.84483e-05
5.91853e-05
5.913e-05
6.04518e-05
6.17063e-05
6.21257e-05
6.11126e-05
6.01154e-05
6.0337e-05
5.92353e-05
5.86936e-05
5.93432e-05
5.98107e-05
5.98658e-05
5.90537e-05
5.93324e-05
5.81003e-05
5.777e-05
5.62635e-05
5.86267e-05
5.66067e-05
5.67485e-05
5.53697e-05
5.50688e-05
5.29986e-05
5.61086e-05
5.60849e-05
5.62415e-05
5.61491e-05
5.60561e-05
5.53717e-05
5.84079e-05
5.63803e-05
5.73815e-05
5.78602e-05
5.7108e-05
5.53393e-05
5.59036e-05
5.73699e-05
5.84216e-05
5.83276e-05
5.83457e-05
5.69815e-05
5.51749e-05
5.78448e-05
5.56226e-05
5.46373e-05
5.65296e-05
5.57347e-05
5.61549e-05
5.64967e-05
5.68511e-05
5.82987e-05
6.22369e-05
6.12416e-05
6.37197e-05
6.28353e-05
6.54484e-05
6.59811e-05
6.78565e-05
6.76055e-05
6.87365e-05
6.56888e-05
6.43305e-05
6.57058e-05
6.61677e-05
6.32657e-05
6.27685e-05
6.32453e-05
6.28401e-05
6.19513e-05
6.13389e-05
5.94177e-05
6.05631e-05
5.92199e-05
5.72011e-05
5.92654e-05
5.86878e-05
5.56894e-05
5.69788e-05
5.61923e-05
5.6084e-05
5.54606e-05
5.43409e-05
5.2585e-05
5.1936e-05
5.24507e-05
5.25361e-05
5.03916e-05
5.03631e-05
5.15464e-05
5.3195e-05
5.37816e-05
5.18336e-05
5.67477e-05
5.5012e-05
5.61039e-05
5.58196e-05
5.57656e-05
5.53203e-05
5.67843e-05
5.71019e-05
5.71334e-05
5.89172e-05
5.7995e-05
5.56259e-05
5.65443e-05
5.67463e-05
5.84302e-05
5.4488e-05
5.50201e-05
5.80773e-05
5.54745e-05
5.81507e-05
5.7496e-05
5.62925e-05
5.57317e-05
5.80362e-05
6.00048e-05
6.06144e-05
6.18743e-05
6.41148e-05
6.51275e-05
6.55991e-05
6.66099e-05
6.60436e-05
6.55297e-05
6.57021e-05
6.4081e-05
6.35107e-05
6.36263e-05
6.40366e-05
6.1616e-05
5.81997e-05
5.48083e-05
5.40568e-05
5.35517e-05
5.34501e-05
5.37913e-05
5.43236e-05
5.4516e-05
5.25994e-05
5.33274e-05
5.38879e-05
5.27598e-05
5.31632e-05
5.31767e-05
5.5582e-05
5.53251e-05
5.67587e-05
5.68717e-05
5.89203e-05
5.94029e-05
5.85731e-05
6.05372e-05
6.02918e-05
6.08905e-05
6.02991e-05
5.86572e-05
5.95634e-05
6.00115e-05
6.00237e-05
6.12387e-05
6.17019e-05
6.11497e-05
6.05016e-05
6.13073e-05
6.12378e-05
6.07898e-05
5.89098e-05
6.16646e-05
6.11362e-05
5.79746e-05
5.84086e-05
5.64696e-05
5.8154e-05
5.57229e-05
5.60658e-05
5.37726e-05
5.44367e-05
5.55131e-05
5.40233e-05
5.43743e-05
5.23764e-05
5.31514e-05
5.16106e-05
5.15642e-05
5.46464e-05
5.36965e-05
5.33352e-05
5.54826e-05
5.55983e-05
5.78662e-05
5.56966e-05
5.80546e-05
5.85967e-05
5.71145e-05
6.02057e-05
5.95513e-05
6.19215e-05
6.11597e-05
6.47014e-05
6.27679e-05
6.28671e-05
6.31493e-05
6.5912e-05
6.64896e-05
6.53031e-05
6.49192e-05
6.61776e-05
6.388e-05
6.23103e-05
6.13022e-05
5.74648e-05
5.74451e-05
5.58289e-05
5.53607e-05
5.66312e-05
5.5598e-05
5.42979e-05
5.56758e-05
5.35554e-05
5.77267e-05
5.5056e-05
5.52672e-05
5.42865e-05
5.47432e-05
5.3562e-05
5.40054e-05
5.49872e-05
5.5394e-05
5.40567e-05
5.50871e-05
5.49271e-05
5.57599e-05
5.4848e-05
5.61284e-05
5.33823e-05
5.26243e-05
5.24096e-05
5.29227e-05
5.27321e-05
5.54459e-05
5.72973e-05
5.41468e-05
5.55468e-05
5.39302e-05
5.71907e-05
5.54608e-05
5.61888e-05
5.45823e-05
5.49489e-05
5.59244e-05
5.93783e-05
5.99457e-05
6.10991e-05
6.26762e-05
6.13308e-05
5.86662e-05
6.14567e-05
6.37818e-05
6.31079e-05
6.51575e-05
6.64697e-05
6.49104e-05
6.2491e-05
6.24406e-05
5.9879e-05
6.14526e-05
6.10729e-05
6.00925e-05
6.08996e-05
6.03261e-05
6.06808e-05
6.00962e-05
5.65603e-05
5.67752e-05
5.49636e-05
5.5856e-05
5.79085e-05
5.63483e-05
5.72981e-05
5.62881e-05
5.69428e-05
5.75229e-05
5.78909e-05
5.77441e-05
5.70013e-05
5.69841e-05
5.43238e-05
5.63135e-05
5.39333e-05
5.3144e-05
5.42604e-05
5.26964e-05
5.30481e-05
5.33744e-05
5.47815e-05
5.60895e-05
5.49129e-05
5.45877e-05
5.6826e-05
5.64251e-05
5.69463e-05
5.57082e-05
5.67232e-05
5.85707e-05
5.94368e-05
5.88255e-05
5.8848e-05
5.80534e-05
5.89637e-05
5.7855e-05
5.86717e-05
5.93132e-05
5.9442e-05
6.00982e-05
5.80205e-05
5.8658e-05
5.98421e-05
5.79107e-05
5.70049e-05
6.03125e-05
5.86599e-05
5.91068e-05
5.84454e-05
5.75039e-05
5.79336e-05
5.71343e-05
5.68417e-05
5.49051e-05
5.82581e-05
5.60277e-05
5.68509e-05
5.55805e-05
5.53029e-05
5.457e-05
5.54038e-05
5.69918e-05
5.43664e-05
5.44355e-05
5.4894e-05
5.30994e-05
5.4342e-05
5.38222e-05
5.50462e-05
5.66108e-05
5.5349e-05
5.45512e-05
5.75666e-05
5.75319e-05
5.64497e-05
5.72556e-05
5.77056e-05
5.79396e-05
5.80531e-05
5.63182e-05
5.80026e-05
5.70271e-05
5.80648e-05
5.73251e-05
5.67281e-05
5.62301e-05
5.75742e-05
5.69202e-05
5.46778e-05
5.45096e-05
5.3277e-05
5.51265e-05
5.666e-05
5.80993e-05
5.81777e-05
5.84874e-05
5.83859e-05
5.63706e-05
5.76262e-05
5.78706e-05
5.7548e-05
5.72525e-05
5.96599e-05
5.79506e-05
5.87227e-05
5.67966e-05
5.67008e-05
5.62529e-05
5.48128e-05
5.69504e-05
5.72535e-05
5.71767e-05
5.64819e-05
5.789e-05
5.84684e-05
5.94792e-05
6.03768e-05
6.22399e-05
6.4188e-05
6.48765e-05
6.36883e-05
6.39268e-05
6.39453e-05
6.22295e-05
6.06976e-05
5.89771e-05
5.78839e-05
5.66281e-05
5.65026e-05
5.57631e-05
5.52904e-05
5.53472e-05
5.402e-05
5.49783e-05
5.38839e-05
5.33414e-05
5.34392e-05
5.24383e-05
5.00869e-05
5.18535e-05
5.16392e-05
5.06845e-05
4.99743e-05
4.89039e-05
4.89797e-05
4.95418e-05
4.94728e-05
4.97066e-05
4.99104e-05
5.04857e-05
5.12398e-05
5.16987e-05
5.10632e-05
5.39494e-05
5.45867e-05
5.49874e-05
5.7753e-05
5.96198e-05
6.02496e-05
6.01825e-05
6.36878e-05
6.59395e-05
6.65304e-05
6.83554e-05
6.93958e-05
7.09843e-05
6.96833e-05
6.74202e-05
6.59678e-05
6.61599e-05
6.489e-05
6.32797e-05
6.32616e-05
6.08327e-05
6.19852e-05
5.93602e-05
5.86689e-05
5.63575e-05
5.66319e-05
5.39395e-05
5.36573e-05
5.51984e-05
5.57915e-05
5.65705e-05
5.44446e-05
5.57513e-05
5.38136e-05
5.49576e-05
5.59694e-05
5.3003e-05
5.30332e-05
5.20134e-05
5.30089e-05
5.2008e-05
5.32626e-05
5.30422e-05
5.11093e-05
5.09892e-05
5.16125e-05
5.0363e-05
5.0035e-05
5.06637e-05
5.02386e-05
4.96099e-05
5.16357e-05
4.99699e-05
5.23951e-05
5.19343e-05
5.46081e-05
5.32023e-05
5.47114e-05
5.35218e-05
5.55345e-05
5.64651e-05
5.74609e-05
5.86531e-05
5.80234e-05
6.1078e-05
6.22188e-05
6.438e-05
6.2879e-05
6.34399e-05
6.30802e-05
6.37912e-05
6.32855e-05
6.07454e-05
6.21559e-05
6.08053e-05
6.14202e-05
6.11628e-05
6.1072e-05
6.31853e-05
6.32333e-05
6.11606e-05
6.15387e-05
6.16112e-05
5.86782e-05
5.72559e-05
5.81945e-05
5.93454e-05
5.46306e-05
5.55582e-05
5.6583e-05
5.47261e-05
5.3323e-05
5.48892e-05
5.45141e-05
5.44091e-05
5.35803e-05
5.34851e-05
5.37458e-05
5.33737e-05
5.34856e-05
5.19529e-05
5.10361e-05
5.23111e-05
5.14521e-05
5.38729e-05
5.27064e-05
5.20074e-05
5.20708e-05
5.26402e-05
5.17559e-05
5.24302e-05
5.19232e-05
5.33936e-05
5.38081e-05
5.44956e-05
5.15452e-05
5.55601e-05
5.48847e-05
5.4827e-05
5.61866e-05
5.57501e-05
5.70062e-05
5.73916e-05
5.90075e-05
6.1102e-05
6.38914e-05
6.46011e-05
6.47945e-05
6.47454e-05
6.58488e-05
6.90873e-05
6.81375e-05
7.16942e-05
7.24766e-05
7.28241e-05
7.01583e-05
6.84191e-05
6.80573e-05
6.52905e-05
6.19921e-05
5.92511e-05
5.80196e-05
5.80076e-05
5.53108e-05
5.33456e-05
5.37509e-05
5.27655e-05
5.32557e-05
5.13342e-05
5.0873e-05
5.03644e-05
4.89085e-05
4.84232e-05
4.90998e-05
4.71669e-05
4.71916e-05
4.8447e-05
4.85404e-05
4.77483e-05
4.76945e-05
4.65637e-05
4.76322e-05
4.76739e-05
4.67534e-05
4.94744e-05
4.7396e-05
4.89616e-05
4.9786e-05
4.91754e-05
5.24197e-05
5.1199e-05
5.18176e-05
5.29569e-05
5.45313e-05
5.65545e-05
5.81391e-05
5.97681e-05
6.05293e-05
6.29509e-05
6.37841e-05
6.51345e-05
6.71017e-05
6.72327e-05
6.93476e-05
6.88365e-05
6.85119e-05
6.81127e-05
6.86964e-05
6.65992e-05
6.80773e-05
6.62487e-05
6.48466e-05
6.55009e-05
6.35339e-05
6.44545e-05
6.13756e-05
5.99739e-05
5.93713e-05
5.92633e-05
5.5652e-05
5.40434e-05
5.46818e-05
5.26393e-05
5.37752e-05
5.22833e-05
5.16594e-05
5.24307e-05
5.18959e-05
5.16242e-05
5.0439e-05
5.02921e-05
5.23432e-05
4.99759e-05
4.9451e-05
4.89477e-05
4.89204e-05
5.01696e-05
4.95001e-05
4.99982e-05
4.92516e-05
4.86347e-05
4.81033e-05
4.87143e-05
4.95144e-05
5.16023e-05
5.15522e-05
5.27239e-05
5.33672e-05
5.26187e-05
5.41835e-05
5.47428e-05
5.77094e-05
5.82977e-05
5.81077e-05
5.72677e-05
5.69965e-05
5.79965e-05
5.77109e-05
5.65322e-05
5.65261e-05
5.76313e-05
5.75605e-05
5.69422e-05
5.72116e-05
5.81835e-05
5.77406e-05
5.67069e-05
5.64551e-05
5.61201e-05
5.75733e-05
5.61995e-05
5.56681e-05
5.80439e-05
5.95497e-05
6.11034e-05
6.16274e-05
6.11471e-05
6.0155e-05
6.08753e-05
5.8584e-05
6.00571e-05
5.96924e-05
5.95499e-05
5.85803e-05
5.83791e-05
5.73462e-05
5.67582e-05
5.52372e-05
5.71094e-05
5.76187e-05
5.59855e-05
5.69761e-05
5.50824e-05
5.66735e-05
5.5455e-05
5.62851e-05
5.60455e-05
5.69804e-05
5.45659e-05
5.72153e-05
5.74215e-05
5.65144e-05
5.73467e-05
5.75285e-05
5.80189e-05
5.74256e-05
5.63733e-05
5.49864e-05
5.53981e-05
5.39176e-05
5.24092e-05
5.3465e-05
5.23944e-05
5.27069e-05
5.31771e-05
5.02477e-05
5.2845e-05
5.30882e-05
5.41612e-05
5.46496e-05
5.25748e-05
5.19365e-05
5.25632e-05
5.32268e-05
5.23373e-05
5.34597e-05
5.24113e-05
5.2833e-05
5.05547e-05
5.25333e-05
5.07104e-05
5.20248e-05
5.16854e-05
5.13827e-05
5.11088e-05
5.27186e-05
5.1557e-05
5.1447e-05
5.15582e-05
5.33884e-05
5.14174e-05


==> images/ablation_structure/loss.csv <==
step,loss,mean
9,0.0940233,0.034054584
19,0.035839,0.01641431
29,0.0197766,0.01010407
39,0.0124153,0.006799196
49,0.00821872,0.004827182
59,0.00582193,0.003594314
69,0.0042878,0.00277827
79,0.00325223,0.002216314
89,0.00255523,0.00181873
99,0.00205438,0.00153146
109,0.00174171,0.00132086
119,0.00147802,0.0011544116
129,0.00126431,0.0010256582
139,0.00111888,0.0009306202
149,0.00100138,0.0008492864
159,0.000909468,0.000783401
169,0.000834253,0.0007287244
179,0.00078912,0.0006821254
189,0.000712211,0.0006376842
199,0.000671953,0.0006066766
209,0.000636085,0.0005777192
219,0.000601258,0.0005515848
229,0.000566914,0.0005265322
239,0.000557173,0.0005109106
249,0.000527166,0.0004938756
259,0.000505413,0.0004781086
269,0.000475995,0.0004658228
279,0.000488806,0.0004569434
289,0.000471998,0.0004439364
299,0.000448331,0.0004381044
309,0.000443984,0.000434746
319,0.000431598,0.000427544
329,0.000423771,0.0004203602
339,0.000442838,0.0004127496
349,0.000431539,0.0003993072
359,0.000407974,0.000389785
369,0.000395679,0.000384683
379,0.000385718,0.0003790086
389,0.000375626,0.0003773844
399,0.000383928,0.0003760434
409,0.000382464,0.0003707832
419,0.000367307,0.0003655762
429,0.000377597,0.0003691066
439,0.000368921,0.000367329
449,0.000357627,0.000365641
459,0.000356429,0.0003638216
469,0.000384959,0.0003603938
479,0.000368709,0.0003516726
489,0.000360481,0.0003494564
499,0.00034853,0.0003461988
509,0.00033929,0.0003498188
519,0.000341353,0.0003527248
529,0.000357628,0.0003528576
539,0.000344193,0.000354249
549,0.00036663,0.000356324
559,0.00035382,0.0003531962
569,0.000342017,0.0003474788
579,0.000364585,0.0003440932
589,0.000354568,0.0003431374
599,0.000350991,0.0003479898
609,0.000325233,0.0003460496
619,0.000325089,0.0003459706
629,0.000359806,0.0003438904
639,0.00037883,0.0003401344
649,0.00034129,0.0003334084
659,0.000324838,0.0003317526
669,0.000314688,0.000332671
679,0.000341026,0.0003387002
689,0.0003452,0.0003408028
699,0.000333011,0.0003402824
709,0.00032943,0.0003397042
719,0.000344834,0.0003402318
729,0.000351539,0.0003394786
739,0.000342598,0.0003346136
749,0.00033012,0.000325504
759,0.000332068,0.0003229988
769,0.000341068,0.0003168988
779,0.000327214,0.0003024206
789,0.00029705,0.0002892506
799,0.000317594,0.0002794152
809,0.000301568,0.0002681518
819,0.000268677,0.00026891
829,0.000261364,0.0002713224
839,0.000247873,0.0002692122
849,0.000261277,0.0002690954
859,0.000305359,0.0002675356
869,0.000280739,0.0002558224
879,0.000250813,0.000256263
889,0.000247289,0.0002617246
899,0.000253478,0.0002638516
909,0.000246793,0.0002626236
919,0.000282942,0.000262803
929,0.000278121,0.0002566284
939,0.000257924,0.0002563002
949,0.000247338,0.0002612558
959,0.00024769,0.0002603786
969,0.000252069,0.000261911
979,0.00027648,0.0002647424
989,0.000282702,0.0002623446
999,0.000242952,0.000256269
1009,0.000255352,0.0002607224
1019,0.000266226,0.0002586616
1029,0.000264491,0.0002565862
1039,0.000252324,0.0002608054
1049,0.000265219,0.000264867
1059,0.000245048,0.0002610798
1069,0.000255849,0.0002608766
1079,0.000285587,0.0002614852
1089,0.000272632,0.000261928
1099,0.000246283,0.000260939
1109,0.000244032,0.0002599844
1119,0.000258892,0.0002604698
1129,0.000287801,0.0002582388
1139,0.000267687,0.0002649348
1149,0.00024151,0.0002647316
1159,0.000246459,0.000261659
1169,0.000247737,0.0002589374
1179,0.000321281,0.0002589166
1189,0.000266671,0.0002594246
1199,0.000226147,0.0002607242
1209,0.000232851,0.0002612024
1219,0.000247633,0.0002587734
1229,0.000323821,0.0002546448
1239,0.000273169,0.0002538452
1249,0.000228538,0.0002650356
1259,0.000220706,0.0002655414
1269,0.00022699,0.0002653094
1279,0.000319823,0.0002640252
1289,0.000329121,0.0002438022
1299,0.000231067,0.0002258842
1309,0.000219546,0.0002779118
1319,0.000220569,0.0002813048
1329,0.000218708,0.000282642
1339,0.000239531,0.00028319
1349,0.000491205,0.0002802236
1359,0.000236511,0.0002271522
1369,0.000227255,0.0002447904
1379,0.000221448,0.0002690146
1389,0.000224699,0.0002689216
1399,0.000225848,0.0002678026
1409,0.000324702,0.0002662056
1419,0.000348376,0.0002451814
1429,0.000220983,0.0002261146
1439,0.000219104,0.000269155
1449,0.000217863,0.0002741364
1459,0.000219581,0.0002735772
1469,0.000253042,0.0002724606
1479,0.000436185,0.0002644272
1489,0.000244011,0.000229649
1499,0.000215067,0.0002679024
1509,0.000213998,0.0002706852
1519,0.000212875,0.0002710062
1529,0.000262294,0.0002709046
1539,0.000435278,0.0002625224
1549,0.000228981,0.0002196494
1559,0.000215603,0.0002359192
1569,0.000212367,0.0002650762
1579,0.000220383,0.0002667462
1589,0.000220913,0.0002653518
1599,0.00031033,0.000264698
1609,0.000361388,0.0002465748
1619,0.000220717,0.0002195214
1629,0.000213411,0.0002637774
1639,0.000217644,0.000271443
1649,0.000219714,0.000270043
1659,0.000226121,0.0002687382
1669,0.000441997,0.0002662236
1679,0.000251739,0.0002226172
1689,0.000210644,0.0002247964
1699,0.00021319,0.0002756032
1709,0.000213548,0.0002801018
1719,0.000223965,0.0002808932
1729,0.000262635,0.0002794562
1739,0.000464678,0.0002698486
1749,0.000235683,0.0002230774
1759,0.000217505,0.0002706668
1769,0.00021678,0.0002794202
1779,0.000214597,0.0002777774
1789,0.000230822,0.0002773688
1799,0.00047363,0.000272821
1809,0.000261272,0.000221149
1819,0.000208566,0.0002285782
1829,0.000212554,0.0002587436
1839,0.000208083,0.0002599216
1849,0.00021527,0.0002596168
1859,0.000298418,0.0002575368
1869,0.000359393,0.0002407784
1879,0.000218444,0.0002202232
1889,0.000206559,0.00026424
1899,0.00020487,0.0002682014
1909,0.000214626,0.0002686094
1919,0.000256617,0.0002676076
1929,0.000438528,0.0002594818
1939,0.000226366,0.0002341548
1949,0.00020691,0.0002506406
1959,0.000209617,0.0002564176
1969,0.000215988,0.0002581614
1979,0.000311893,0.0002589872
1989,0.000308795,0.0002428008
1999,0.000235795,0.0002539888
2009,0.000218336,0.0002598746
2019,0.000220117,0.000261507
2029,0.000230961,0.000262788
2039,0.000364735,0.0002627316
2049,0.000265224,0.0002426034
2059,0.000226498,0.0002530382
2069,0.000226522,0.0002579022
2079,0.000230679,0.000260052
2089,0.000264094,0.0002580382
2099,0.000317398,0.0002529738
2109,0.000250818,0.0002555138
2119,0.000237271,0.0002541104
2129,0.00022061,0.000250437
2139,0.000238772,0.0002488952
2149,0.000330098,0.0002434194
2159,0.000243801,0.0002262426
2169,0.000218904,0.0002673758
2179,0.000212901,0.0002690526
2189,0.000211393,0.0002679132
2199,0.000244214,0.0002675352
2209,0.000449467,0.0002604252
2219,0.000227288,0.0002132354
2229,0.000207204,0.0002570062
2239,0.000209503,0.0002639322
2249,0.000208664,0.000263687
2259,0.000213518,0.0002628484
2269,0.000446142,0.0002615418
2279,0.000241834,0.0002142272
2289,0.000208277,0.0002133334
2299,0.000204471,0.0002125722
2309,0.000206985,0.0002125722
2319,0.000209569,0.0002002516
2329,0.000237365,0.0001835754
2339,0.000204471,0.000158541
2349,0.000204471,0.0001396968
2359,0.000145382,0.0001192336
2369,0.000126188,0.000110581
2379,0.000112193,0.00010530464
2389,0.00011025,0.00010184552
2399,0.000102155,9.826138E-05
2409,0.000102119,9.63444E-05
2419,9.98062E-05,9.381694E-05
2429,9.48974E-05,9.289752E-05
2439,9.23293E-05,9.243506E-05
2449,9.25701E-05,9.42526E-05
2459,8.94817E-05,9.958338E-05
2469,9.52091E-05,0.00010293984
2479,9.25851E-05,0.00010360998
2489,0.000101417,0.00010296466
2499,0.000119224,0.00010025908
2509,0.000106264,9.483134E-05
2519,9.85598E-05,9.191092E-05
2529,8.93585E-05,9.424916E-05
2539,8.78891E-05,9.835046E-05
2549,9.20853E-05,9.888726E-05
2559,9.16619E-05,9.776144E-05
2569,0.000110251,9.70279E-05
2579,0.000109865,9.235448E-05
2589,9.05731E-05,8.855246E-05
2599,8.64562E-05,9.196144E-05
2609,8.79942E-05,9.66556E-05
2619,8.68839E-05,9.830464E-05
2629,9.08549E-05,9.89053E-05
2639,0.000107618,9.774254E-05
2649,0.000109927,9.234428E-05
2659,9.62394E-05,8.873348E-05
2669,8.98872E-05,8.96122E-05
2679,8.50411E-05,9.406116E-05
2689,8.06267E-05,9.472294E-05
2699,9.1873E-05,9.588066E-05
2709,0.000100633,9.46096E-05
2719,0.000112132,9.261838E-05
2729,8.835E-05,8.891936E-05
2739,8.64153E-05,9.286396E-05
2749,8.55177E-05,9.461458E-05
2759,9.06769E-05,9.526188E-05
2769,9.36369E-05,9.425496E-05
2779,0.000108073,9.25437E-05
2789,9.51684E-05,8.84122E-05
2799,8.87542E-05,8.7879E-05
2809,8.56423E-05,8.966924E-05
2819,8.50806E-05,9.201036E-05
2829,8.74155E-05,9.28749E-05
2839,9.25024E-05,9.224322E-05
2849,9.77054E-05,9.061784E-05
2859,9.73479E-05,8.806222E-05
2869,8.94033E-05,8.672106E-05
2879,8.42571E-05,8.96616E-05
2889,8.43755E-05,9.233598E-05
2899,8.49273E-05,9.25615E-05
2909,9.06421E-05,9.173266E-05
2919,0.000104106,8.901688E-05
2929,9.7629E-05,8.485826E-05
2939,8.55031E-05,8.710066E-05
2949,8.07831E-05,9.150804E-05
2959,7.70632E-05,9.32529E-05
2969,8.33129E-05,9.346672E-05
2979,0.000108841,9.287488E-05
2989,0.00010754,8.745604E-05
2999,8.95074E-05,8.353314E-05
3009,7.81323E-05,8.886026E-05
3019,8.03537E-05,9.4966E-05
3029,8.17468E-05,9.657388E-05
3039,8.79255E-05,9.582452E-05
3049,0.000116143,9.37059E-05
3059,0.000108661,8.680284E-05
3069,8.83931E-05,8.182582E-05
3079,7.8E-05,8.67496E-05
3089,7.73324E-05,9.46078E-05
3099,8.16277E-05,9.657958E-05
3109,8.37759E-05,9.641616E-05
3119,0.000113012,9.478472E-05
3129,0.000117291,8.775006E-05
3139,8.71913E-05,7.951462E-05
3149,8.08106E-05,7.748322E-05
3159,7.56187E-05,8.25603E-05
3169,7.78387E-05,9.810816E-05
3179,7.61138E-05,9.958592E-05
3189,7.70343E-05,9.95011E-05
3199,0.000106196,9.9116E-05
3209,0.000153358,9.3397E-05
3219,8.52275E-05,7.772578E-05
3229,7.56897E-05,7.64294E-05
3239,7.51088E-05,8.074642E-05
3249,7.7601E-05,9.220406E-05
3259,7.50019E-05,9.55752E-05
3269,7.87456E-05,9.638002E-05
3279,9.72748E-05,9.609352E-05
3289,0.000132397,9.168374E-05
3299,9.44567E-05,8.199424E-05
3309,7.9026E-05,8.131928E-05
3319,7.73131E-05,8.793368E-05
3329,7.52259E-05,9.157432E-05
3339,8.39495E-05,9.265558E-05
3349,9.10819E-05,9.119844E-05
3359,0.000112098,8.83958E-05
3369,9.55163E-05,8.100956E-05
3379,8.06322E-05,7.846362E-05
3389,7.66638E-05,8.663358E-05
3399,7.70687E-05,9.396042E-05
3409,7.51668E-05,9.493134E-05
3419,8.27866E-05,9.517636E-05
3429,0.000121482,9.377052E-05
3439,0.000113298,8.49452E-05
3449,8.19233E-05,7.836806E-05
3459,7.63919E-05,8.168344E-05
3469,7.57574E-05,8.937966E-05
3479,7.73554E-05,9.249936E-05
3489,8.04123E-05,9.373532E-05
3499,9.85002E-05,9.262112E-05
3509,0.000114873,8.810522E-05
3519,9.13559E-05,7.962272E-05
3529,8.35352E-05,7.807716E-05
3539,7.48413E-05,8.500952E-05
3549,7.59207E-05,9.041346E-05
3559,7.24605E-05,9.142314E-05
3569,8.36281E-05,9.200294E-05
3579,0.000118197,9.135396E-05
3589,0.000101861,8.316736E-05
3599,8.09691E-05,7.976764E-05
3609,7.53595E-05,8.492962E-05
3619,8.03832E-05,8.992712E-05
3629,7.7264E-05,9.03233E-05
3639,8.48624E-05,9.006088E-05
3649,0.000106779,8.84358E-05
3659,0.000100347,8.31151E-05
3669,8.23641E-05,8.36539E-05
3679,7.59519E-05,8.821608E-05
3689,7.6737E-05,8.990108E-05
3699,8.01755E-05,9.020056E-05
3709,0.000103041,8.904466E-05
3719,0.000105175,8.356784E-05
3729,8.43769E-05,8.088934E-05
3739,7.82344E-05,8.658836E-05
3749,7.4396E-05,8.933482E-05
3759,7.56569E-05,9.069368E-05
3769,9.17825E-05,9.083276E-05
3779,0.000112872,8.869314E-05
3789,9.19667E-05,8.350948E-05
3799,8.11903E-05,8.420114E-05
3809,7.63523E-05,8.551528E-05
3819,8.10844E-05,8.715336E-05
3829,8.69537E-05,8.90362E-05
3839,9.5425E-05,8.974676E-05
3849,8.7761E-05,8.904002E-05
3859,8.45427E-05,8.933642E-05
3869,9.04986E-05,8.955318E-05
3879,9.05065E-05,8.744976E-05
3889,9.18913E-05,8.48418E-05
3899,8.9243E-05,8.508466E-05
3909,8.56265E-05,8.683366E-05
3919,7.99815E-05,8.66981E-05
3929,7.74667E-05,8.595134E-05
3939,9.31056E-05,8.601138E-05
3949,9.7988E-05,8.485792E-05
3959,8.49487E-05,8.444392E-05
3969,7.62477E-05,8.613706E-05
3979,7.77669E-05,8.73609E-05
3989,8.73383E-05,8.714094E-05
3999,9.5918E-05,8.51883E-05
4009,9.34144E-05,8.328262E-05
4019,8.23669E-05,8.43871E-05
4029,7.66671E-05,8.679602E-05
4039,7.75751E-05,8.76004E-05
4049,8.63896E-05,8.716948E-05
4059,9.89368E-05,8.46049E-05
4069,9.44115E-05,8.299582E-05
4079,8.0689E-05,8.571272E-05
4089,7.54205E-05,8.681336E-05
4099,7.35667E-05,8.741924E-05
4109,9.08914E-05,8.763684E-05
4119,0.000107996,8.426214E-05
4129,8.61922E-05,7.91182E-05
4139,7.84499E-05,8.263916E-05
4149,7.46547E-05,8.585368E-05
4159,7.40179E-05,8.763526E-05
4169,8.22763E-05,8.743016E-05
4179,0.000103797,8.533804E-05
4189,9.45225E-05,8.08223E-05
4199,8.35626E-05,8.166532E-05
4209,7.29924E-05,8.361912E-05
4219,7.18157E-05,8.439594E-05
4229,8.12183E-05,8.561452E-05
4239,9.87376E-05,8.578038E-05
4249,9.33316E-05,8.366508E-05
4259,7.68765E-05,8.321128E-05
4269,7.79086E-05,8.479438E-05
4279,8.20476E-05,8.538464E-05
4289,8.81611E-05,8.46515E-05
4299,9.10626E-05,8.422884E-05
4309,8.4792E-05,8.501702E-05
4319,8.08599E-05,8.547254E-05
4329,7.83819E-05,8.548382E-05
4339,8.60478E-05,8.497874E-05
4349,9.50035E-05,8.349958E-05
4359,8.70696E-05,8.1741E-05
4369,8.09163E-05,8.330994E-05
4379,7.58565E-05,8.57346E-05
4389,7.8652E-05,8.749014E-05
4399,8.62106E-05,8.686344E-05
4409,9.49143E-05,8.471174E-05
4419,9.30396E-05,8.125298E-05
4429,8.46342E-05,8.172876E-05
4439,7.55185E-05,8.654952E-05
4449,7.54521E-05,8.858402E-05
4459,7.76205E-05,8.851432E-05
4469,9.54185E-05,8.718142E-05
4479,0.000108738,8.215204E-05
4489,8.5691E-05,7.615816E-05
4499,7.51036E-05,7.805742E-05
4509,7.0956E-05,8.31011E-05
4519,7.02716E-05,8.565476E-05
4529,7.87686E-05,8.730734E-05
4539,9.51873E-05,8.700862E-05
4549,0.000100322,8.398182E-05
4559,8.37243E-05,8.239674E-05
4569,7.85345E-05,8.450434E-05
4579,7.7275E-05,8.597964E-05
4589,8.00533E-05,8.579756E-05
4599,9.23966E-05,8.47695E-05
4609,9.42623E-05,8.16157E-05
4619,8.5911E-05,7.90389E-05
4629,7.63646E-05,8.102414E-05
4639,7.4913E-05,8.438244E-05
4649,7.66276E-05,8.6117E-05
4659,8.13783E-05,8.589872E-05
4669,9.58372E-05,8.369454E-05
4679,9.31561E-05,7.967706E-05
4689,8.35858E-05,7.813596E-05
4699,7.55362E-05,8.34078E-05
4709,7.03574E-05,8.584804E-05
4719,7.57498E-05,8.699676E-05
4729,8.54506E-05,8.63536E-05
4739,0.000109945,8.34081E-05
4749,8.77374E-05,7.600968E-05
4759,7.6101E-05,7.422404E-05
4769,7.2534E-05,8.023144E-05
4779,7.07231E-05,8.525054E-05
4789,7.29529E-05,8.622882E-05
4799,7.88092E-05,8.559806E-05
4809,0.000106138,8.370856E-05
4819,9.76295E-05,7.705342E-05
4829,7.56145E-05,7.579302E-05
4839,6.97991E-05,8.090512E-05
4849,6.93617E-05,8.56222E-05
4859,7.28623E-05,8.618642E-05
4869,9.13275E-05,8.551376E-05
4879,0.000101175,8.104584E-05
4889,9.33845E-05,7.53206E-05
4899,7.21828E-05,7.304992E-05
4909,6.9499E-05,8.037216E-05
4919,6.89879E-05,8.552372E-05
4929,7.25488E-05,8.722318E-05
4939,8.20311E-05,8.71466E-05
4949,0.000108794,8.566504E-05
4959,9.52568E-05,7.925004E-05
4969,7.74852E-05,7.72593E-05
4979,7.21659E-05,8.000092E-05
4989,7.46233E-05,8.198976E-05
4999,7.6719E-05,8.176032E-05
5009,8.53031E-05,8.245208E-05
5019,9.11933E-05,8.295776E-05
5029,8.21101E-05,8.153902E-05
5039,7.34761E-05,8.082228E-05
5049,8.01778E-05,8.158882E-05
5059,8.78315E-05,8.12574E-05
5069,8.40996E-05,7.97807E-05
5079,7.85264E-05,8.073668E-05
5089,7.73088E-05,8.262292E-05
5099,7.85207E-05,8.376088E-05
5109,8.0448E-05,8.33606E-05
5119,8.88795E-05,8.150444E-05
5129,8.79576E-05,7.846572E-05
5139,8.29986E-05,7.846164E-05
5149,7.65193E-05,7.900676E-05
5159,7.11672E-05,8.012814E-05
5169,7.36859E-05,8.143782E-05
5179,8.79372E-05,8.242262E-05
5189,8.57242E-05,8.094334E-05
5199,8.21262E-05,7.877146E-05
5209,7.77156E-05,7.779298E-05
5219,7.86099E-05,7.954366E-05
5229,8.05408E-05,8.16826E-05
5239,7.48648E-05,8.152296E-05
5249,7.72338E-05,8.144332E-05
5259,8.6469E-05,8.095588E-05
5269,8.93046E-05,7.927234E-05
5279,7.97426E-05,7.800768E-05
5289,7.44666E-05,8.059348E-05
5299,7.47966E-05,8.227734E-05
5309,7.80513E-05,8.283304E-05
5319,8.29813E-05,8.17633E-05
5329,9.26716E-05,8.119604E-05
5339,8.28859E-05,7.934414E-05
5349,7.75751E-05,7.943272E-05
5359,7.27026E-05,7.935454E-05
5369,8.0145E-05,7.98075E-05
5379,8.34121E-05,7.8711E-05
5389,8.33288E-05,7.808018E-05
5399,7.71842E-05,7.809524E-05
5409,7.49674E-05,7.982346E-05
5419,7.46625E-05,8.239476E-05
5429,8.0258E-05,8.234694E-05
5439,8.34041E-05,8.990574E-05
5449,8.58253E-05,8.470966E-05
5459,8.78239E-05,7.823042E-05
5469,7.44234E-05,7.133898E-05
5479,0.000118052,6.672484E-05
5489,5.74237E-05,5.314022E-05
5499,5.34291E-05,5.166454E-05
5509,5.33667E-05,5.03845E-05
5519,5.13527E-05,4.933226E-05
5529,5.01289E-05,4.86347E-05
5539,5.00453E-05,4.806E-05
5549,4.70289E-05,4.73569E-05
5559,4.81055E-05,4.705432E-05
5569,4.78649E-05,4.682828E-05
5579,4.72554E-05,4.647558E-05
5589,4.65298E-05,4.627106E-05
5599,4.5516E-05,4.592676E-05
5609,4.69753E-05,4.599864E-05
5619,4.61014E-05,4.54864E-05
5629,4.62328E-05,4.569646E-05
5639,4.48083E-05,4.57277E-05
5649,4.58754E-05,4.58773E-05
5659,4.44141E-05,4.592888E-05
5669,4.71517E-05,4.582868E-05
5679,4.6389E-05,4.549778E-05
5689,4.55563E-05,4.529236E-05
5699,4.61333E-05,4.495938E-05
5709,4.39131E-05,4.439584E-05
5719,4.54972E-05,4.471564E-05
5729,4.53619E-05,4.42132E-05
5739,4.38914E-05,4.385192E-05
5749,4.33156E-05,4.370226E-05
5759,4.55121E-05,4.385668E-05
5769,4.2985E-05,4.35228E-05
5779,4.35555E-05,4.36615E-05
5789,4.31431E-05,4.38867E-05
5799,4.40877E-05,4.406308E-05
5809,4.38427E-05,4.40912E-05
5819,4.36785E-05,4.414546E-05
5829,4.46815E-05,4.386234E-05
5839,4.4025E-05,4.372536E-05
5849,4.42283E-05,4.385676E-05
5859,4.4114E-05,4.36505E-05
5869,4.22629E-05,4.328374E-05
5879,4.39966E-05,4.32859E-05
5889,4.4682E-05,4.336638E-05
5899,4.3197E-05,4.340758E-05
5909,4.22802E-05,4.326882E-05
5919,4.22737E-05,4.334278E-05
5929,4.4399E-05,4.361068E-05
5939,4.4888E-05,4.334814E-05
5949,4.25032E-05,4.336558E-05
5959,4.265E-05,4.366078E-05
5969,4.36132E-05,4.380226E-05
5979,4.30863E-05,4.365766E-05
5989,4.49752E-05,4.40463E-05
5999,4.39792E-05,4.386724E-05
6009,4.33574E-05,4.334672E-05
6019,4.28902E-05,4.307232E-05
6029,4.50295E-05,4.344406E-05
6039,4.40799E-05,4.303934E-05
6049,4.13766E-05,4.29333E-05
6059,4.19854E-05,4.383644E-05
6069,4.47489E-05,4.347674E-05
6079,4.30059E-05,4.288698E-05
6089,4.35497E-05,4.24401E-05
6099,4.58923E-05,4.227088E-05
6109,4.01869E-05,4.196724E-05
6119,4.18001E-05,4.231914E-05
6129,4.07715E-05,4.21983E-05
6139,4.27036E-05,4.216654E-05
6149,4.43741E-05,4.219098E-05
6159,4.19464E-05,4.24543E-05
6169,4.11959E-05,4.23789E-05
6179,4.06127E-05,4.26105E-05
6189,4.28258E-05,4.287096E-05
6199,4.56907E-05,4.247318E-05
6209,4.15694E-05,4.182678E-05
6219,4.23539E-05,4.233838E-05
6229,4.1915E-05,4.237174E-05
6239,4.08369E-05,4.233792E-05
6249,4.24587E-05,4.220244E-05
6259,4.41274E-05,4.159014E-05
6269,4.25207E-05,4.122296E-05
6279,4.17459E-05,4.119448E-05
6289,4.01595E-05,4.12353E-05
6299,3.93972E-05,4.201308E-05
6309,4.22915E-05,4.25127E-05
6319,4.23783E-05,4.224702E-05
6329,4.195E-05,4.191068E-05
6339,4.40484E-05,4.161148E-05
6349,4.18953E-05,4.094564E-05
6359,4.09631E-05,4.073174E-05
6369,4.06966E-05,4.07997E-05
6379,4.0454E-05,4.093088E-05
6389,4.07192E-05,4.137806E-05
6399,4.08258E-05,4.133066E-05
6409,4.13029E-05,4.179834E-05
6419,4.13525E-05,4.207894E-05
6429,4.26899E-05,4.212632E-05
6439,4.04822E-05,4.165088E-05
6449,4.31642E-05,4.18545E-05
6459,4.27059E-05,4.11361E-05
6469,4.15894E-05,4.062716E-05
6479,4.03127E-05,4.025412E-05
6489,4.15003E-05,4.040766E-05
6499,3.95722E-05,4.10681E-05
6509,4.01612E-05,4.179662E-05
6519,3.97242E-05,4.202842E-05
6529,4.10804E-05,4.243484E-05
6539,4.48025E-05,4.23239E-05
6549,4.32148E-05,4.18277E-05
6559,4.13202E-05,4.141824E-05
6569,4.17563E-05,4.154792E-05
6579,4.05257E-05,4.157228E-05
6589,4.23215E-05,4.248938E-05
6599,4.11675E-05,4.226808E-05
6609,4.19686E-05,4.218162E-05
6619,4.18781E-05,4.18814E-05
6629,4.51112E-05,4.195754E-05
6639,4.1215E-05,4.116388E-05
6649,4.07352E-05,4.13007E-05
6659,4.04675E-05,4.118766E-05
6669,4.22588E-05,4.153626E-05
6679,4.11429E-05,4.17066E-05
6689,4.18991E-05,4.172672E-05
6699,4.017E-05,4.169338E-05
6709,4.22105E-05,4.16806E-05
6719,4.31105E-05,4.148204E-05
6729,4.12435E-05,4.112006E-05
6739,4.17324E-05,4.130234E-05
6749,4.01061E-05,4.061728E-05
6759,4.12177E-05,4.07023E-05
6769,4.13006E-05,4.105268E-05
6779,4.21549E-05,4.129066E-05
6789,3.83071E-05,4.14266E-05
6799,4.05312E-05,4.214406E-05
6809,4.29696E-05,4.22678E-05
6819,4.24905E-05,4.208532E-05
6829,4.28346E-05,4.174756E-05
6839,4.18944E-05,4.132664E-05
6849,4.11499E-05,4.129974E-05
6859,4.20572E-05,4.144932E-05
6869,4.08017E-05,4.121722E-05
6879,4.073E-05,4.172858E-05
6889,4.17599E-05,4.197752E-05
6899,4.18978E-05,4.188164E-05
6909,4.08967E-05,4.153044E-05
6919,4.33585E-05,4.172676E-05
6929,4.19747E-05,4.21059E-05
6939,4.12805E-05,4.198426E-05
6949,4.01418E-05,4.189548E-05
6959,4.18783E-05,4.204328E-05
6969,4.52542E-05,4.209336E-05
6979,4.13665E-05,4.125182E-05
6989,4.08366E-05,4.139854E-05
6999,4.08808E-05,5.410282E-05
7009,4.21287E-05,6.041896E-05
7019,4.10465E-05,6.428E-05
7029,4.21001E-05,6.71399E-05
7039,0.000104358,6.916368E-05
7049,7.24615E-05,5.880608E-05
7059,6.14339E-05,5.446196E-05
7069,5.5346E-05,5.221842E-05
7079,5.2219E-05,5.124812E-05
7089,5.257E-05,5.163026E-05
7099,5.07409E-05,5.163814E-05
7109,5.02162E-05,5.285838E-05
7119,5.04945E-05,5.625536E-05
7129,5.41297E-05,6.015736E-05
7139,5.26094E-05,6.355928E-05
7149,5.68421E-05,6.569344E-05
7159,6.72011E-05,6.564484E-05
7169,7.00045E-05,6.317182E-05
7179,7.11393E-05,5.993156E-05
7189,6.32802E-05,5.85478E-05
7199,5.65991E-05,6.10774E-05
7209,5.4836E-05,6.317422E-05
7219,5.38032E-05,6.381568E-05
7229,6.42205E-05,6.379014E-05
7239,7.59282E-05,6.267772E-05
7249,6.70832E-05,6.137956E-05
7259,5.80433E-05,6.229126E-05
7269,5.36755E-05,6.22514E-05
7279,5.86584E-05,6.322154E-05
7289,6.94374E-05,6.339232E-05
7299,7.16417E-05,6.186376E-05
7309,5.7844E-05,6.12965E-05
7319,5.85262E-05,6.347438E-05
7329,5.95123E-05,6.307468E-05
7339,6.17946E-05,6.179144E-05
7349,6.88054E-05,6.0228E-05
7359,6.87334E-05,6.074864E-05
7369,5.65277E-05,6.185384E-05
7379,5.30961E-05,6.295252E-05
7389,5.39774E-05,6.331692E-05
7399,7.14086E-05,6.333232E-05
7409,7.42594E-05,6.053398E-05
7419,6.20211E-05,5.976488E-05
7429,5.49181E-05,6.061064E-05
7439,5.40544E-05,6.111852E-05
7449,5.74169E-05,6.182454E-05
7459,7.04139E-05,6.134544E-05
7469,6.62499E-05,5.971992E-05
7479,5.74575E-05,5.987298E-05
7489,5.75845E-05,6.17428E-05
7499,5.50214E-05,6.197836E-05
7509,6.22863E-05,6.243184E-05
7519,6.70152E-05,6.211332E-05
7529,6.68066E-05,6.071894E-05
7539,5.87623E-05,5.868002E-05
7549,5.72888E-05,5.813388E-05
7559,6.06937E-05,6.035474E-05
7569,6.00433E-05,6.180388E-05
7579,5.6612E-05,6.176206E-05
7589,5.60316E-05,6.147972E-05
7599,6.83931E-05,6.20625E-05
7609,6.79394E-05,6.067252E-05
7619,5.98342E-05,5.91165E-05
7629,5.52003E-05,5.925186E-05
7639,5.89455E-05,6.03554E-05
7649,6.14432E-05,6.049712E-05
7659,6.01593E-05,6.08499E-05
7669,6.0511E-05,6.056512E-05
7679,6.0718E-05,5.870756E-05
7689,5.96541E-05,5.733128E-05
7699,6.32071E-05,5.720376E-05
7709,5.87354E-05,5.747914E-05
7719,5.12232E-05,5.807938E-05
7729,5.38366E-05,5.906976E-05
7739,5.90165E-05,5.888064E-05
7749,6.4584E-05,5.801944E-05
7759,6.17366E-05,5.667366E-05
7769,5.61751E-05,5.680008E-05
7779,5.2891E-05,5.867242E-05
7789,5.47105E-05,5.904568E-05
7799,5.78551E-05,5.875592E-05
7809,6.23687E-05,5.877548E-05
7819,6.55368E-05,5.832482E-05
7829,5.47573E-05,5.677146E-05
7839,5.32617E-05,5.70683E-05
7849,5.79529E-05,5.759668E-05
7859,6.01154E-05,5.731202E-05
7869,5.777E-05,5.837862E-05
7879,5.62415E-05,5.937832E-05
7889,5.59036E-05,5.986758E-05
7899,5.65296E-05,5.919408E-05
7909,6.54484E-05,5.905208E-05
7919,6.27685E-05,5.731166E-05
7929,5.86878E-05,5.63652E-05
7939,5.25361E-05,5.776806E-05
7949,5.58196E-05,5.795086E-05
7959,5.67463E-05,5.790334E-05
7969,5.80362E-05,5.86139E-05
7979,6.57021E-05,5.925422E-05
7989,5.34501E-05,5.732696E-05
7999,5.5582E-05,5.756622E-05
8009,6.02991E-05,5.849096E-05
8019,6.12378E-05,5.949176E-05
8029,5.60658E-05,5.857044E-05
8039,5.46464E-05,5.806968E-05
8049,6.02057E-05,5.781686E-05
8059,6.53031E-05,5.721386E-05
8069,5.66312E-05,5.64194E-05
8079,5.3562E-05,5.706896E-05
8089,5.33823E-05,5.734928E-05
8099,5.71907E-05,5.807308E-05
8109,6.13308E-05,5.759124E-05
8119,5.9879E-05,5.721244E-05
8129,5.49636E-05,5.684074E-05
8139,5.70013E-05,5.743474E-05
8149,5.47815E-05,5.711524E-05
8159,5.94368E-05,5.722874E-05
8169,5.80205E-05,5.69419E-05
8179,5.79336E-05,5.59932E-05
8189,5.54038E-05,5.591608E-05
8199,5.5349E-05,5.628602E-05
8209,5.80026E-05,5.795388E-05
8219,5.3277E-05,5.741144E-05
8229,5.7548E-05,5.708388E-05
8239,5.72535E-05,5.582224E-05
8249,6.36883E-05,5.71091E-05
8259,5.52904E-05,5.734944E-05
8269,5.16392E-05,5.702282E-05
8279,5.12398E-05,5.730162E-05
8289,6.36878E-05,5.706066E-05
8299,6.489E-05,5.526538E-05
8309,5.36573E-05,5.486318E-05
8319,5.30332E-05,5.634612E-05
8329,5.0035E-05,5.66656E-05
8339,5.47114E-05,5.740776E-05
8349,6.2879E-05,5.687964E-05
8359,6.1072E-05,5.528078E-05
8369,5.46306E-05,5.602528E-05
8379,5.37458E-05,5.871062E-05
8389,5.20708E-05,5.86126E-05
8399,5.48847E-05,5.790652E-05
8409,6.47945E-05,5.688678E-05
8419,6.80573E-05,5.603374E-05
8429,5.32557E-05,5.616156E-05
8439,4.85404E-05,5.738468E-05
8449,4.9786E-05,5.805578E-05
8459,6.05293E-05,5.79986E-05
8469,6.86964E-05,5.656618E-05
8479,5.93713E-05,5.436908E-05
8489,5.18959E-05,5.378584E-05
8499,4.95001E-05,5.543766E-05
8509,5.33672E-05,5.658508E-05
8519,5.77109E-05,5.730772E-05
8529,5.64551E-05,5.676282E-05
8539,6.0155E-05,5.608944E-05
8549,5.52372E-05,5.462504E-05
8559,5.69804E-05,5.3867E-05
8569,5.49864E-05,5.308865E-05
8579,5.30882E-05,5.24560666666667E-05
8589,5.2833E-05,5.214E-05
8599,5.1447E-05,5.1447E-05

